Manycore processing of repeated range queries over massive moving objects observations

The ability to timely process significant amounts of continuously updated spatial data is mandatory for an increasing number of applications. Parallelism enables such applications to face this data-intensive challenge and allows the devised systems to feature low latency and high scalability. In this paper we focus on a specific data-intensive problem, concerning the repeated processing of huge amounts of range queries over massive sets of moving objects, where the spatial extents of queries and objects are continuously modified over time. To tackle this problem and significantly accelerate query processing we devise a hybrid CPU/GPU pipeline that compresses data output and save query processing work. The devised system relies on an ad-hoc spatial index leading to a problem decomposition that results in a set of independent data-parallel tasks. The index is based on a point-region quadtree space decomposition and allows to tackle effectively a broad range of spatial object distributions, even those very skewed. Also, to deal with the architectural peculiarities and limitations of the GPUs, we adopt non-trivial GPU data structures that avoid the need of locked memory accesses and favour coalesced memory accesses, thus enhancing the overall memory throughput. To the best of our knowledge this is the first work that exploits GPUs to efficiently solve repeated range queries over massive sets of continuously moving objects, characterized by highly skewed spatial distributions. In comparison with state-of-the-art CPU-based implementations, our method highlights significant speedups in the order of 14x-20x, depending on the datasets, even when considering very cheap GPUs.

==> gnuplot/QuadtreePaper/dataNew.dat <==
# index 0
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000	1361 626 649 729 10134 23861366 
200000  3106 1081 1323 1306 22079 95554788
300000  5662 1545 2055 2109 34610 215034520
400000  8755 2066 2680 2660 47530 382317556 
500000  12575 2552 3898 3598 61393 597247768
600000  17008 3085 4470 4423 75358 860121684
700000  22275 3629 5373 5201 89889 1170751954
800000  28426 4328 6392 6144 104727 1528804828 
900000  35373 5071 7416 7513 119843 1935563092 
1000000 43306 5767 8486 8209 135546 2389359894
1100000 52946 6568 9758 9528 151650 2890990394 
1200000 61838 7621 11164 11091 168394 3440322138
1300000 71961 8789 12665 12445 185555 4037950914 
1400000	82583 9847 13638 13805 203330 4682655158 
1500000 94553 10830 15728 15644 221639 5375789622



# index 1
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, 700K objects, 
# varying query area [200 u^2,800u^2] step 100u^2, space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
200	22275 3629 5373 5201 89889 1170751954
250 - - 6239 6220 96407 1826868824 
300	45594 5377 7399 6891 103836 2628083340
350 - - 8451 8273 113756 3573460246
400	78229 7833 9676 9352 125793 4662723692
500	120698 11354 12088 11813 153931 7268187660
600	171716 16054 14508 14544 222672 10440932422 
700	233649 21348 17203 17241 259384 14177182312
800	305891 32004 20217 20216 297840 18481902574



# index 2
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 25 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
#100000 7231 1208 1534 1271 16388 322926032
#200000 28557 3141 3757 3082 49466 1294728304
#300000 62678 6566 7228 5331 82276 2906456960
#400000 113397 12649 12203 8156 128216 5171249740
#500000 177852 22535 18729 11468 182136 8080826926
#600000 255747 38303 26307 15204 242834 11623810486
#700000 351510 61769 35820 19378 311751 15822113958
#800000 467098 92873 46768 24472 392108 20663891342
100000 7231 1208 1266 1240 16388 322926032
200000 28557 3141 3156 2904 49466 1294728304
300000 62678 6566 5749 5060 82276 2906456960
400000 113397 12649 8855 7743 128216 5171249740
500000 177852 22535 12311 10657 182136 8080826926
600000 255747 38303 16281 14017 242834 11623810486
700000 351510 61769 20695 17675 311751 15822113958
800000 467098 92873 25787 21632 392108 20663891342



# index 3
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 500K objects, 
# varying query area [200 u^2,800u^2] step 100u^2, space 22361u^2, 30 ticks, 25 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
200 177852 22535 12311 10657 182136 8080826926
250 334530 39412 15108 13596 228712 12176756980
300 405739 77725 18289 16245 279321 16891234626
350 667345 109955 20900 18854 335835 22131293368 
400 957666 150345 24201 22361 395228 27811301150



# index 4
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with network SF datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
#100000 5459 1003 1272 1196 13668 294301848 
#200000 20540 2453 2976 2848 36052 1170627058
#300000 45143 4965 5166 4999 64441 2649880144
#400000 - 7843 7728 7645 99717 4692185108
#500000 124207 12895 10753 10867 140971 7337546336
#600000 - 19322 14252 14698 188999 10600052404
#700000 - 27269 18043 18250 246798 14403683042
#800000 - 33143 22984 23014 308397 18800832838
100000 5459 1003 1247 1208 13668 294301848 
200000 20540 2453 2925 2811 36052 1170627058
300000 45143 4965 5166 4941 64441 2649880144
400000 - 7843 7728 7521 99717 4692185108
500000 124207 12895 10588 10557 140971 7337546336
600000 - 19322 14110 13790 188999 10600052404
700000 - 27269 17686 17490 246798 14403683042
800000 - 33143 21337 20798 308397 18800832838



# index 5
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with network SF datasets, 500K objects, 
# varying query area [200 u^2,800u^2] step 100u^2, space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
#400	- 89865 22154 23862 338936 26079922452
200	124207 12432 10588 10557 140971 7337546336
250	127085 19199 13303 13126 185534 11065504044
300	187493 31579 15815 15653 232779 15471454412
350	- 51682 18895 18716 281990 20458045026
400	- 89865 21659 21556 338936 26079922452



# index 6
# Measures related to "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 500K objects, 
# fixed query area 400 u^2, varying hotspots in interval [10,200], space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
# NOTA: Nell'esperimento con 10 hotspot l'approccio whole non aveva memoria a sufficienza per costruire
#       E decodificare le bitmap. Causa: skewness che induceva celle con tanti punti e query, rendendo inefficace
#		l'indice spaziale. 
10 - - 24076 20940 353150 25539243158
20 - - 24359 22525 395731 28100201628
30 - - 23800 22175 391420 27535513762
40 - - 23070 21433 383429 26874618412
50 - 101997 22062 20834 363671 25891806070
#60 - 98404 28257 22450 359000 25333105878
#70 - 90969 26851 21560 345727 24606701310
#80 486037 84240 25483 20852 336793 23988989036 
#90 - 75104 24446 20358 325739 16891330857
#100 519507 20447 22012 19977 315148 22611756422
60 519507 67964 20447 19040 315148 22611756422
#150 - 42957 19386 19040 266007 18909982958
#200	- 34368 15235 15720 230911 16046334202
70	- 34368 16186 15235 230911 16046334202



# index 7
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, 
# [100K,1000K] objects, variable (with uniform distribution) query areas in the range [200^2,800^2]u^2, space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time whole - time split - time Quad - time SynchTraversal- # of results
100000 5257 876 988 1042 12952 165987134
200000 12115 2303 2203 2117 32231 663465725
300000 26469 4492 3646 3698 62721 1492760298
400000 46241 7474 5458 5778 93754 2654837512
500000 72425 11492 7473 7344 129157 4147129453
600000 102867 16696 9718 9577 167903 5970517424
700000 141116 23203 12188 12063 212380 8126721235
800000 183574 32378 15032 15067 268524 10611503867
900000 231135 44208 17767 17951 348520 13431647172
1000000 285251 57331 20966 20845 424019 16579608260



# index 8
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 
# [100K,600K] objects, variable (with uniform distribution) query areas in the range [200^2,800^2]u^2, space 22361u^2, 30 ticks, 25 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time whole - time split - time Quad - time SynchTraversal- # of results
#100000 - 4958 2964 2405 38765 1669592933
#200000 - 35636 8258 6715 127669 6688325921
#300000 - 125623 15681 12958 259057 15005718345 
#400000 - 215246 25472 22267 433807 26688023507 
#500000 - 334124 45239 40657 666465 41708445795
100000 - - 1683 1590 23696 689890245
200000 - - 4420 4095 71742 2764316813
300000 - - 8258 7346 137660 6204669914 
400000 - - 13003 11514 223547 11039673635 
500000 - - 18508 16169 328687 17250354729


# index 9
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with network SF datasets, 
# [100K,600K] objects, variable (with uniform distribution) query areas in the range [200^2,800^2]u^2, space 22361u^2, 30 ticks, 200 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time whole - time split - time Quad - time SynchTraversal- # of results
100000 12801 2302 1661 1590 19971 631342558 
200000 49604 6967 4129 4086 59846 2540317303 
300000 110029 21503 7507 7420 115589 5723202284
400000 194800 45322 11221 11190 188540 10147901680
500000 301346 82212 15898 15791 278838 15921570322



# index 10
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 
# fixed 500K objects, fixed query areas (200u)^2, space 22361u^2, 30 ticks, variable hotspots in interval [1,2000].
# Format is: Number of hotspots - dispersion objects GPU Whole - dispersion objects GPU split - dispersion objects GPU quad - mean GPU split - mean GPU quad
# NOTE: "60" refers to the experiment with 100 hotspots, "70" to 200.  
70 - 256.944197 124.788154 101.120245 32.393184 169.383845 - - - - - - -
60 - 372.416619 143.164667 93.735939 28.194883 190.702269 - - - - - - -
50 - 429.185940 147.360753 82.660167 21.848082 210.500032 - - - - - - -
40 - 444.708641 152.172969 78.416096 20.927701 215.183751 - - - - - - -
30 - 452.691084 153.177958 71.958 20.674776 219.911593 - - - - - - -
20 - 463.002548 141.804424 64.156301 18.030589 224.976514 - - - - - - -
10 - 417.282126 115.416516 56.846992 14.976054 229.383184 - - - - - - -
1 - - - 46.252076 - - - - - - - - -


# index 11
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 
# fixed 500K objects, fixed query areas (200u)^2, space 22361u^2, 30 ticks, variable hotspots in interval [1,2000].
# Format is: Number of hotspots - dispersion queries GPU Whole - dispersion queries GPU split - dispersion queries GPU quad
2000 - 89.574055 161.711554 121.629288
1000 - 124.483243 249.955596 169.657639
500 - 171.796833 390.087231 232.753998
200 - 256.786350 619.715176 315.960194
100 - 370.434070 914.778596 406.580492
50 - 433.907276 1112.105890 477.834049
10 - 414.465239 1355.519791 651.574316
1 - - - 1038.994762



# index 12
# Measures related to "Baseline GPU" vs "Whole GPU" with uniform datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline filtering (in msec.) - time Whole filtering - time Whole decoding
100 1098 180 161 23861366
200 2658 306 328 95554788
300 5069 431 524 215034520
400 8040 648 799 382317556
500 11704 740 939 597247768
600 16000 882 1193 860121684
700 21142 1051 1438 1170751954
800 27150 1292 1746 1528804828
900 33949 1563 2083 1935563092
1000 41742 1823 2377 2389359894



# index 13
# This experiment collects statistics related to the average distribution of the points per active cell. 
# The datasets are based on network SF datasets having varying objects, fixed query area (200 u^2), space 22361u^2, 30 ticks.
# Format is: Number of points - avg # points SQ - dispersion SQ - # intersection tests SQ - avg # points QQ - dispersion QQ - # intersection tests QQ  
100000 48.928519 98.417736 43098178 225.239775 67.969727 64537363
200000 50.949648 98.668508 123786987 194.077647 65.107983 158005079
300000 53.962249 101.306355 230993253 212.426053 60.236463 299298765
400000 55.183883 99.231335 353442984 229.178527 69.776040 485403672
500000 57.339126 100.452301 495800292 226.966530 77.892976 676505101
600000 58.830969 99.555489 649813109 209.207411 75.286452 849805569
700000 60.194798 99.312177 816937923 199.224206 65.004677 1022694243



# index 14 (NEW)
# Measures related to experiments with gaussian datasets, 
# fixed 500K objects, fixed query areas (200u)^2, space 22361u^2, 30 ticks, variable hotspots in interval [1,2000].
# Format is: Avg # active cells SQ - Avg # intersecting sub SQ - Avg # covering subQ SQ - Overall results from intersecting subQ SQ - Avg # active cells QQ - Avg # intersecting sub QQ - Avg # covering subQ QQ - Overall results from intersecting subQ QQ - Total amount of results
# NOTE: "60" is related to the case with 100 hotspots, while "70" to the 200 one.
10 11087 7884720 4358329 10378305359 2179 3794547 1771262 11935142019 25539243158
20 13425 7510902 3796304 11906547066 2222 4107577 1906238 13551435349 28100201628
30 17262 7155670 3322601 12109673663 2273 4094211 1753326 13817717413 27535513762
40 18348 7146504 3311856 11266170838 2324 4036006 1684414 13832253895 26874618412
50 16384 7151195 3316879 11221607198 2376 3978687 1596251 13670368509 25891806070
#100 15452 6771446 2846846 9711751086 2622 3766065 1406789 12621080036 22611756422
60 15452 6771446 2846846 9711751086 2622 3766065 1406789 12621080036 22611756422
#200 13601 5707178 1718412 7852117475 2952 3254465 961541 10065359041 16046393065
70 13601 5707178 1718412 7852117475 2952 3254465 961541 10065359041 16046393065


# index 15 (NEW)
# Measures related to "Quad", covering ON vs OFF, uniform datasets, 700K objects, 
# varying query area [200 u^2,800u^2] step 100u^2, space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU quad (in msec.) covering ON - time GPU quad (in msec.) covering OFF - avg # intersecting - avg # covering - # overall results from covering - # overall results
#400	9352 9367 2815187 1076 6682863 4662723692
#500	11813 11857 3509763 58741 364271384 7268187660
#600	14544 15203 4207756 204305 1267014805 10440932422 
#700	17241 19215 4904929 437372 2713301800 14177182312
#800 20216 23601 5623145 758726 4706383245 18481902574
200 11121 12781 2313918 214364 1612779217 7792778754
300 16745 23693 3220181 760767 5864327181 16020325944
400 22617 39033 3978687 1596251 12221543536 25891806070



# index 16 (NEW)
# Measures related to "Quad", covering ON vs OFF, gaussian datasets, 500K objects, 
# fixed query area 400 u^2, space 22361u^2, 30 ticks, varying hotspots.
# Format is: Number of hotspots - time GPU quad (in msec.) covering ON - time GPU quad (in msec.) covering OFF - avg # intersecting - avg # covering - # overall results from covering - # overall results
# NOTE: Rows 110, 120 and 130 refers to cases in which the hotspots were 200, 500 and 1000 respectively.
10 22414 49941 3794547 2641028 11935142019 25539348018
20 24271 51345 4107577 1906238 13551435349 28100319472
30 24205 46754 4094211 1753326 13817717413 27535626343
40 23667 42793 4036006 1684414 13832253895 26874730697
50 22617 39033 3978687 1596251 12221543536 25891806070
60 22450 37238 3956616 1565197 11766133916 25333105878
70 21560 35140 3906774 1535516 11280537400 24606701310
80 20852 33602 3868473 1503570 10980673553 23988989036 
90 20358 31851 3807633 1438160 10403220326 23224838862
100 19977 30960 3766065 1406789 9990763929 22611756422
#200 15720 21218 3254465 961541 5981034024 16046334202
110	15720 21218 3254465 961541 5981034024 16046334202
#500 12005 14514 2769022 413340 2941834511 10871804156
120 12005 14514 2769022 413340 2941834511 10871804156
#1000 10039 10931 2241209 178144 1129379041 7714134651
130 10039 10931 2241209 178144 1129379041 7714134651



# index 17 (NEW)
# network SF datasets, 
# varying objects [100K,800K] objects, fixed query area (200u)^2, space 22361u^2, 30 ticks.
# Format is: # objects - mean objects GPU SQ - dispersion objects GPU split - mean objects GPU QQ - dispersion objects GPU QQ
100000 49.958644 101.502754 220.966847 75.668937
200000 51.586861 100.505213 196.902353 68.966822
300000 53.915200 100.643069 211.109437 61.476563
400000 55.225260 98.805845 229.750652 69.601479
500000 57.303346 100.296415 225.922421 78.569185
600000 58.858891 100.284371 210.485873 76.696676
700000 60.050475 99.147873 198.277467 64.161940
800000 61.204580 99.338383 199.658141 59.129114



# index 18 (NEW)
# Gaussian, 200K objects, fixed query area (400u)^2, 20 hotspots, space 22361u^2, 30 ticks.
# Layout: split factor - filtering time per tick (in msec.) - decoding time per tick (in msec.) - SQ Instruction count during decoding - SQ dispersion
# NOTE: 40 is related to a single experiment with the quad approach!!
240	61.116 24.4982	113.881	161283778 22.406
200	51.918 24.091	102.629	150449277 33.909
160	43.3671 24.2231	93.5199	141507760 52.596
130	37.5271 25.98	89.767	138968582 77.955
100	31.04 29.094	89.5851	142063700 127.127
70	25.322 36.159	109.033	151570876 239.617
#QUAD  27.516  58.948  124404074 63.099



# index 19 (NEW)
# Gaussian, 200K objects, fixed query area (200u)^2, 150 hotspots, space 22361u^2, 1 tick.
# Layout: split factor - indexing time - filtering time per tick (in msec.) - decoding time per tick (in msec.) - SQ Instruction count during decoding - SQ dispersion
# NOTE: 0 relates to the quad approach!!
270 68.09 23.035 130.918 - -
240	60.5891 21.8911	110.715	- -
210	53.787 20.8721	98.6111	- -
180	47.395 20.643	88.203	- -
150	41.244 21.291	86.6721	- -
120	34.698 22.486	81.5661	- -
90	28.9712 24.2579	80.744	- -
60	23.479 29.48	85.3651	- -
30	19.1879 65.743	99.1499	- -




# index 20
# Measures related to "Split" vs "Quad" approaches with gaussian datasets, 500K objects, 
# fixed query area 400 u^2, varying hotspots in interval [10,200], space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU SG w/h task reordering (in msec.) - time GPU SG w task reordering - time GPU QUAD w/h task reordering - time GPU QUAD w task reordering - Mean intersection tests GPU SPLIT per SM (avg over 30 ticks) - variance int. tests GPU SPLIT w/o reordering among the SMs (avg 30 ticks) - variance int. tests GPU SPLIT w reordering (avg 30 ticks) - mean int. tests GPU QUAD (avg 30 ticks) - variance int. tests GPU QUAD w/o reordering (avg 30 ticks) - variance int. tests GPU QUAD w reordering (avg 30 ticks) - % difference SG w/o reorder - % difference SG w reorder - % difference QUAD w/o reorder - % difference QUAD w reorder  
# NOTE: case "60" refers to the experiment with 100 hotspots. 
10 26870 24076 22210 20940 200074429 1223811019461825 1185749770412205 148094832 12879853727436 10793296037885 12.4561 3.51765 6.24678 4.09354
20 27005 24359 23978 22217 196681204 261405555286854 51236424251613 161789438 12093409640882 10289861069874 7.36489 2.34128 4.82776 3.12894
30 24900 23800 23752 22175 180232449 71134526909993 24304691362679 161787916 12891526219460 8899454163406 5.63951 1.48095 4.31868 2.99636
40 24427 23070 23151 21433 165334783 39712753168373 19825324971716 158504627 9460340636555 6473793008563 4.77835 1.26004 4.67991 2.86108
50 23288 22062 22617 20634 154482003 21900044154565 9809015213048 154284406 8095948320550 4944401762326 3.98248 1.01082 4.38596 2.91676
60 20602 20447 19977 18946 127656480 11439998342181 762657059665 135366580 3877051142749 1741417772079 3.00625 0.820931 3.83177 2.56769
#100 20602 20447 19977 18946 127656480 11439998342181 762657059665 135366580 3877051142749 1741417772079 3.00625 0.820931 3.83177 2.56769



# index 21
# Measures related to "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 150 hotspots (moderate skewness).
# Format is: Number of points - time SG (in sec.) - time Quad - time SynchTraversal- overall # of results
100000 1.58798 1.56199 18.1114 755324904
200000 4.31537 4.11276 55.3351 3020782946
300000 8.01126 7.54834 108.91 6811473740
400000 12.4281 11.823 178.797 12100384250
500000 18.041 16.8133 265.918 18909982958
600000 23.6958 22.2976 369.304 27222327080
700000 30.9243 29.303 487.796 37047660342
800000 38.855 36.402 620.723 48368609832


# index 22
# Measures related to "Split" vs "Quad" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 150 hotspots (moderate skewness).
# Format is: Number of points - mean objects per active cell SG (in msec.) - variance SG - mean QUAD - variance QUAD
100000 18.464419 58.152358 165.581200 143.385938
200000 32.110851 119.917434 152.246735 122.570690
300000 34.255639 139.232986 167.795002 118.682559
400000 25.776502 150.11243 173.043468 108.123966
500000 37.250043 162.738709 178.487723 95.064263
600000 32.769154 144.231551 187.188979 90.754375
700000 49.409786 181.930207 193.734998 90.009488
800000 49.441941 235.904176 197.595372 88.578963


# index 23
# Refers to SG - Gaussian dataset, 500K objects, qa 150u^2, 30 ticks.
# Layout - c_{opt} value - exe time with 20 hotspots - exe time with 30 hotspots - exe time with 50 hotspots - exe time with 100 hotspots- exe time with 150 hotspots 
50 18.7278 17.9002 16.8873 15.3389 14.1581
75 21.2272 18.9473 17.3261 15.6389 14.0035
100 26.2338 20.6005 18.2142 16.0305 14.1767
125 32.4365 23.595 19.0215 16.6721 14.4161
150 40.0903 27.2429 20.3218 17.5884 15.0148


# index 24
# Refers to QUAD - Gaussian dataset, 500K objects, qa 150u^2, 30 ticks, variable hotspots.
320 15.6797 15.5958 15.1619 14.1681 12.8589
384 15.6206 15.7546 15.3766 14.3016 12.994
448 16.0285 16.152 15.6481 14.5525 13.1726
512 16.5398 16.6311 16.1094 14.9571 13.5397
576 17.1903 17.0478 16.648 15.395 13.9362
640 17.8603 17.8131 17.1953 15.9897 14.1653


# index 25
# Refers to SQ - Gaussian dataset, 500K objects, variable qa, 30 ticks, 20 hotspots.
# Layout - c_{opt} value - exe time with qa 100 - exe time with qa 125 - exe time with qa 150 - exe time with qa 175 - exe time with qa 200 
50 12.5914 15.7267 18.7426 24.512
75 14.1001 17.8508 21.2422 26.315
100 16.2655 21.6323 26.2161 30.0615
125 18.7387 25.9659 32.401 37.6956
150 20.9475 31.0444 40.0382 47.0142



# index 26
# Refers to QUAD - Gaussian dataset, 500K objects, qa 150u^2, 30 ticks, variable hotspots.
# Layout - th_{quad} value - exe time with qa 100 - exe time with qa 125 - exe time with qa 150 - exe time with qa 175 - exe time with qa 200
320 10.3418 12.8264 15.6648 18.307
384 10.5358 13.075 15.6504 18.312
448 10.761 13.3827 16.0179 18.7872
512 11.051 13.8085 16.5749 19.3095
576 11.3769 14.3202 17.1818 20.1613
640 11.7394 14.7579 17.8212 20.9917


# index 27
# Refers to SG - Gaussian dataset, 200K objects, qa 200u^2, 30 ticks.
# Layout - c_{opt} value - exe time with 20 hotspots - exe time with 30 hotspots - exe time with 50 hotspots - exe time with 100 hotspots- exe time with 150 hotspots
20 5.87647 5.91899 6.007 5.79337 5.36396
30 5.7206 5.63947 5.47209 5.19504 4.79864
40 5.69842 5.58431 5.33676 5.03164 4.64375
50 5.74994 5.56204 5.29651 4.9084 4.51587
60 5.83573 5.56163 5.27317 4.90289 4.44966
70 5.94336 5.61798 5.24081 4.76707 4.36877
80 6.05289 5.68299 5.26344 4.75515 4.31655
90 6.22024 5.78698 5.25674 4.74212 4.33109
100 6.41642 5.90484 5.34483 4.75883 4.2892
110 6.67463 6.01885 5.36076 4.81121 4.24338
120 6.89834 6.06965 5.38656 4.83303 4.29852
130 7.21469 6.19567 5.43636 4.90634 4.35687
140 7.619 6.30919 5.52743 4.9957 4.36868
150 7.95262 6.44065 5.6533 5.03563 4.37929


# index 28
# Refers to QUAD - Gaussian dataset, 200K objects, qa 200u^2, 30 ticks, variable hotspots.
96 7.56635 6.92123 6.39772 6.14518 5.1402
128 6.29636 6.10482 5.79196 5.16149 4.71349
160 5.62331 5.55937 5.27746 4.91186 4.49393
192 5.37422 5.28041 5.00208 4.79628 4.43256
224 5.21717 5.06743 4.94892 4.7189 4.32004
256 5.16068 5.0536 4.91061 4.67753 4.18609
288 5.14571 5.05456 4.86757 4.6784 4.11605
320 5.07456 5.07154 4.88195 4.68632 4.08358
352 5.10618 5.06021 4.90665 4.51252 4.09732
384 5.1283 5.11098 4.93137 4.52239 4.08915
416 5.15242 5.17143 4.97696 4.55559 4.09974
448 5.2226 5.22006 5.03088 4.55356 4.12394
480 5.29555 5.28097 5.05419 4.57853 4.15117
512 5.36895 5.36072 5.0556 4.59196 4.15194


# index 29
# Refers to SQ - Gaussian dataset, 500K objects, variable qa, 30 ticks, 20 hotspots.
# Layout - c_{opt} value - exe time with qa 100 - exe time with qa 125 - exe time with qa 150 - exe time with qa 175 - exe time with qa 200 
20 3.43757 4.07069 4.69572 5.27519 5.87647 
30 3.29953 3.91372 4.5273 5.13855 5.7206 
40 3.23607 3.85336 4.46303 5.10103 5.69842 
50 3.20534 3.86696 4.47713 5.10409 5.74994 
60 3.18339 3.91625 4.5573 5.16377 5.83573 
70 3.20403 3.95392 4.63361 5.29045 5.94336 
80 3.23125 3.98843 4.73754 5.41722 6.05289
90 3.28058 4.06378 4.83642 5.53606 6.22024 
100 3.29487 4.11111 4.92208 5.69532 6.41642
110 3.36668 4.18071 5.04224 5.92247 6.67463 
120 3.43883 4.24564 5.20687 6.12155 6.89834 
130 3.48422 4.34156 5.34368 6.31361 7.21469
140 3.56532 4.42364 5.45583 6.53603 7.619 
150 3.62049 4.49576 5.57772 6.82462 7.95262 



# index 30
# Refers to QUAD - Gaussian dataset, 500K objects, qa 150u^2, 30 ticks, variable hotspots.
# Layout - th_{quad} value - exe time with qa 100 - exe time with qa 125 - exe time with qa 150 - exe time with qa 175 - exe time with qa 200
96 3.67076 4.46997 5.31949 6.37419 7.56635 
128 3.23491 3.9149 4.61664 5.35852 6.29636
160 3.016 3.62843 4.24594 4.83651 5.62331 
192 2.96864 3.56269 4.17171 4.71295 5.37422 
224 2.95433 3.51831 4.09758 4.64358 5.21717 
256 2.94061 3.49517 4.05778 4.61441 5.16068 
288 2.95096 3.48517 4.05547 4.58762 5.14571
320 2.89323 3.43914 3.98842 4.52571 5.07456
352 2.90451 3.44862 4.00628 4.55881 5.10618
384 2.91499 3.4599 4.03494 4.57707 5.1283
416 2.91215 3.4604 4.03082 4.572 5.15242
448 2.93712 3.50815 4.09053 4.65577 5.2226 
480 2.96547 3.54097 4.13156 4.73242 5.29555
512 2.98956 3.56964 4.16846 4.78064 5.36895


# index 31
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 500 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 - - - 977 - -
200000 - - - 2117 - -
300000 - - - 3580 - -
400000 - - - 5330 - -
500000 - - - 7240 - -
600000 - - - 9565 - -
700000 - - - 11874 - -
800000 - - - 14625 - -


# index 32
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 1000 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 - - - 880 - -
200000 - - - 1915 - -
300000 - - - 3143 - -
400000 - - - 4527 - -
500000 - - - 6329 - -
600000 - - - 8318 - -
700000 - - - 10437 - -
800000 - - - 12763 - -


# index 33
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 5000 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 - - - 794 - -
200000 - - - 1771 - -
300000 - - - 2716 - -
400000 - - - 3750 - -
500000 - - - 4947 - -
600000 - - - 6266 - -
700000 - - - 7727 - -
800000 - - - 9279 - -


# index 34
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 10000 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 - - - 750 - -
200000 - - - 1692 - -
300000 - - - 2524 - -
400000 - - - 3521 - -
500000 - - - 4573 - -
600000 - - - 5788 - -
700000 - - - 7070 - -
800000 - - - 8524 - -


# index 35
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, 700K objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, variable query rate.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
20 - - - 4380 - -
40 - - - 7750 - -
60 - - - 11100 - -
80 - - - 14504 - -
100 - - - 17675 - -


# index 35
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, 700K objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, variable query rate.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
20 - - - 1901 - -
40 - - - 2706 - -
60 - - - 3473 - -
80 - - - 4511 - -
100 - - - 5201 - -

==> gnuplot/QuadtreePaper/dataNewGPUUniBO.dat <==
# index 0
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 630 359 415 457 7687 23894874
200000 1425 622 816 828 16300 95495508
300000 2578 900 1288 1386 24473 215031792
400000 4122 1273 1824 2003 33136 382324130
500000 5990 1633 2270 2136 41975 597293212
600000 8246 1935 2850 2732 50845 860287250
700000 10940 2300 3344 3283 59996 1170607436
800000 13895 2783 3974 3887 70584 1529021320
900000 17482 3306 4640 4525 78436 1935402742
1000000 21553 3818 5317 5290 87999 2389174568
1100000 25974 4386 6037 6112 97718 2890959574
1200000 30946 5052 6802 7093 107663 3440811636
1300000 36319 5778 7614 7968 117963 4038016082
1400000	42304 6492 8416 8951 128471 4683060628 
1500000 48861 7258 9319 9871 139447 5375308034



# index 1
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, 700K objects, 
# varying query area [200 u^2,800u^2] step 100u^2, space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
200	10940 2300 3344 3283 59996 1170607436
250 - - - 3752 61324 -
300	23453 3675 4651 4469 65566 2628411660
350 - - - 5222 70696 -
400	40389 5675 6339 6365 75525 4661096836



# index 2
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 30 ticks, 25 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 - - - 828 10274 -
200000 - - - 1886 27539 -
300000 - - - 3317 49245 -
400000 - - - 5024 76040 -
500000 - - - 7049 107804 -
600000 - - - 9344 143095 -
700000 - - - 11942 182822 -
800000 - - - 13915 227600 - 



# index 3
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 500K objects, 
# varying query area [200 u^2,400u^2] step 100u^2, space 22361u^2, 30 ticks, 25 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
200 - - - 7049 107804 -
250 - - - 8908 133843 -
300 - - - 10751 162091 -
350 - - - 12512 195209 -
400 - - - 14435 229260 -


# index 4
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with network SF datasets, varying objects, 
# fixed query area (200 u^2), space 22361u^2, 20 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
100000 3055 674 868 830 9271 294425546 
200000 11345 1775 2036 1982 23062 1170989186
300000 25158 3484 3587 3574 39510 2642074302
400000 44237 6160 5403 5521 59344 4690032674
500000 69265 10004 7478 - 82970 7341072698
600000 99073 15519 9821 10537 111151 10559028664
700000 134914 22559 - 13224 144145 14392671208
800000 - 34154 - 16289 179599 18794294144



# index 5
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with network SF datasets, 500K objects, 
# varying query area [200 u^2,800u^2] step 100u^2, space 22361u^2, 20 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time Quad - time SynchTraversal- # of results
200	69265 10004 7478 - 82970 7341072698
250	72809 12195 - 6807 72364 7412463938
300	115097 25795 - 8557 90809 10324783122  
350	- - - 10452 110072 13682269530
400	- - - 12354 131704 17448423586



#### VARIABLE QUERY AREAS PART ####

# index 6
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with uniform datasets, 
# [100K,1000K] objects, variable (with uniform distribution) query areas in the range [200^2,800^2]u^2, space 22361u^2, 30 ticks.
# Format is: Number of points - time GPU baseline (in msec.) - time whole - time split - time Quad - time SynchTraversal- # of results
100000 1625 566 666 723 9034 165947926 
200000 6199 1580 1529 1421 21509 663230746
300000 13528 2969 2464 2538 40925 1492991368
400000 23875 5043 3626 4018 59789 2653660865
500000 37315 7901 4698 4710 81527 4145073297
600000 53550 11130 6485 6624 105252 5970234201
700000 72532 15579 8184 - 132396 8126369008
800000 94810 - 10036 10791 168561 10613839970
900000 120264 - - 13065 218609 13429328529
1000000 148630 - - - 270281 16582166970



# index 7
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with gaussian datasets, 
# [100K,600K] objects, variable (with uniform distribution) query areas in the range [200^2,800^2]u^2, space 22361u^2, 30 ticks, 200 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time whole - time split - time Quad - time SynchTraversal- # of results
100000 12093 1542 1340 1197 12907 852701575
200000 49096 7174 3163 3155 39596 3418115298
300000 108340 20923 - 5706 78161 7684231126 
400000 193352 48404 - 8808 130078 13658105429
500000 304803 - - 13204 192870 21331527846 
600000 - - - - 268802 30710945300


# index 8
# Measures related to "Baseline GPU" vs "Whole GPU" vs "Split" vs "Quad" vs SynchTraversal" approaches with network SF datasets, 
# [100K,600K] objects, variable (with uniform distribution) query areas in the range [200^2,800^2]u^2, space 22361u^2, 30 ticks, 200 hotspots.
# Format is: Number of points - time GPU baseline (in msec.) - time whole - time split - time Quad - time SynchTraversal- # of results
100000 8584 1399 1228 1120 13185 634159880
200000 32719 5534 2930 2953 37842 2555669692
300000 73212 17477 5166 5516 71883 5723943514
400000 128406 39712 7879 - 116940 10172877424
500000 - - - 12831 171438 15893427754
600000 - - - 17457 233732 22904392268


==> gnuplot/QuadtreePaper/drawGraphsQuad.txt <==
# *** Script variables *** 
ticksUniform = 30

stringCPU = "CPU-ST"
indexColumnMeasure = 1
indexColumnBaseline = 2
indexColumnWhole = 3
indexColumnSplit = 4
indexColumnQuad = 5
indexColumnSynch = 6
indexColumnNumResults = 7


myFont = 'Times,4'
myFontEnlarged = 'Times,5'


# *** Start graphs drawing ***

# Graph 0 - test
set terminal pdf enhanced font myFont
set output 'test.pdf'
test
set output

# Graph 1 - Time analysis when varying the number of objects [100K...1500K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics 100 nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center

set title "Uniform datasets - Time measurements\nVarying amount of moving objects, query area 200u^2, query rate 100%" 
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set output "uniform_VE_Timings.pdf"
plot 'dataNew.dat' index 0 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNew.dat' index 0 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 0 every ::::7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST',\
     'dataNew.dat' index 0 every ::::7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'
     
    
set output "uniform_VE_Timings_UNIBO.pdf"
set ylabel "Average execution time per tick (ms)"
# Plot timings related to advanced GPU approaches
set yrange[0:*]
plot 'dataNewGPUUniBO.dat' index 0 using (column(indexColumnMeasure)/1000):(column(indexColumnQuad)/ticksUniform) title 'QUAD', \
	 'dataNewGPUUniBO.dat' index 0 using (column(indexColumnMeasure)/1000):(column(indexColumnSplit)/ticksUniform) title 'UG'

# Plot speedup vs CPU
set ylabel "Speedup vs CPU-ST"
set yrange[0:20]
set title "Uniform datasets - Speedup vs CPU-ST\nVarying amount of moving objects, query area 200u^2, query rate 100%" 
set output "uniform_VE_SpeedupCPU_UNIBO.pdf"
plot 'dataNewGPUUniBO.dat' index 0 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) title 'Speedup QUAD vs CPU-ST', \
	 'dataNewGPUUniBO.dat' index 0 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) title 'Speedup UG vs CPU-ST'




     
# Graph 2 - Time analysis when varying the query area [200 u^2...800 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 10
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center
set xr [200 - larghezzaBox*2 : 400 + larghezzaBox*2]
set xtics 50 nomirror 
set ytics nomirror
set xlabel "Query side (u)"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"

# Plot timings related to advanced GPU approaches
set title "Uniform datasets - Time measurements\nVarying query area in [(200u)^2,(400u)^2], 700k objects, query rate 100%" 
set output "uniform_VQA_Timings.pdf"
plot 'dataNew.dat' index 1 using (column(indexColumnMeasure) - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD', \
	 'dataNew.dat' index 1 using (column(indexColumnMeasure) + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 1 every ::::4 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST', \
	 'dataNew.dat' index 1 every ::::4 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'

	 
 # Graph 3 - Time analysis gaussian when varying the number of objects [100K...800K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center


# Plot timings related to advanced GPU approaches
set title "Gaussian datasets - Time measurements\nVarying amount of moving objects, query area 200u^2, query rate 100%, 25 hotspots" 
set output "gaussian_VE_Timings.pdf"
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
plot 'dataNew.dat' index 2 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNew.dat' index 2 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 2 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST',\
     'dataNew.dat' index 2 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'
     
     
     
# Graph 4 - Time analysis when varying the query area [200 u^2...800 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 10
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center
set xr [200 - larghezzaBox*2 : 400 + larghezzaBox*2]
set xtics 50 nomirror 
set ytics nomirror
set xlabel "Query side (u)"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"

# Plot timings related to advanced GPU approaches
set title "Gaussian datasets - Time analysis\nVarying query area in [(200u)^2,(400u)^2], 500K objects, query rate 100%, 25 hotspots" 
set output "gaussian_VQA_Timings.pdf"
plot 'dataNew.dat' index 3 using (column(indexColumnMeasure) - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD', \
	 'dataNew.dat' index 3 using (column(indexColumnMeasure) + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 3 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST', \
	 'dataNew.dat' index 3 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'


 # Graph 5 - Time analysis when varying the number of objects [100K...800K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center

set title "Network San Francisco datasets - Performance analysis\nVarying amount of moving objects, query area (200u)^2, query rate 100%"
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set output "network_VE_Timings.pdf"
plot 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST',\
     'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'
     
     
     
# Graph 6 - Time analysis when varying the query area [200^2 u^2...400^2 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 10
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center
set xr [200 - larghezzaBox*2 : 400 + larghezzaBox*2]
set xtics 50 nomirror 
set ytics nomirror
set xlabel "Query side (u)"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"

set title "Network San Francisco datasets - Time measurements\nVarying query area in [(200u)^2,(400u)^2], 500K objects, query rate 100%" 
set output "network_VQA_Timings.pdf"
plot 'dataNew.dat' index 5 using (column(indexColumnMeasure) - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure) + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'
	 
	 
# Graph 6 - Time analysis when varying the query area [200 u^2...800 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,7.5cm font myFont
larghezzaBox = 3
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [10 - larghezzaBox : 70 + larghezzaBox] reverse
set yrange[0:*]
set xtics auto nomirror add (10,20,30,40,50,"100" 60, "200" 70)
set ytics 400 nomirror
set y2label "Speedup vs CPU-ST"
set y2tics 2 nomirror
set y2range[0:20]
set key horizontal bmargin right

set output "gaussian_HOTSPOT_Timings.pdf"
set title "Gaussian datasets - Performance analysis\n500K objects, query area 400u^2, query rate 100%, varying hotspots"
set xlabel "Amount of hotspots" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
plot 'dataNew.dat' index 6 using (column(indexColumnMeasure) + larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution time QUAD', \
	 'dataNew.dat' index 6 using (column(indexColumnMeasure) - larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution time UG',\
	 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) lc 0 axis x1y2 title 'Speedup QUAD vs CPU-ST', \
	 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnSplit)) ls 4 lc 0 axis x1y2 title 'Speedup UG vs CPU-ST'

#set title "Gaussian datasets\n500K objects - Speedup vs GPU_{Baseline}, query area 400u^2, query rate 100%, varying hotspots" 
#set output "gaussian_HOTSPOT_SpeedupGPU.pdf"
#set ylabel "Speedup vs GPU_{Baseline}"
#plot 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnBaseline)/column(indexColumnQuad)) title 'Speedup QUAD vs GPU_{Baseline}', \
#	 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnBaseline)/column(indexColumnSplit)) title 'Speedup UG vs GPU_{Baseline}'
	 
	 
	 
# Graph 7 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100u,400u]^2.
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFontEnlarged
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:*]
set yrange[0:*]
set key horizontal bmargin right
set xr [100 - larghezzaBox*2 : 500 + larghezzaBox*2]
set xtics 100 nomirror 
set ytics nomirror
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set key horizontal bmargin center

# Plot timings related to advanced GPU approaches
set title "Uniform datasets\nVarying amount of moving objects, query areas distributed uniformly in [(200u)^2,(800u)^2]\nquery rate 100%, 30 ticks" 
set output "uniform_VEVQA_Timings.pdf"
plot 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 7 every ::::4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST',\
	 'dataNew.dat' index 7 every ::::4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'

     
     
# Graph 8 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFontEnlarged
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:*]
set yrange[0:*]
set key horizontal bmargin right
set xr [100 - larghezzaBox*2 : 500 + larghezzaBox*2]
set xtics 100 nomirror 
set ytics nomirror
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set key horizontal bmargin center

# Plot timings related to advanced GPU approaches
set title "Gaussian datasets\nVarying amount of moving objects, query areas distributed uniformly in [(200u)^2,(400u)^2]\nquery rate 100%, 30 ticks" 
set output "gaussian_VEVQA_Timings.pdf"
plot 'dataNew.dat' index 8 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST',\
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'

     
# Graph 8 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFontEnlarged
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:*]
set yrange[0:*]
set key horizontal bmargin right
set xr [100 - larghezzaBox*2 : 500 + larghezzaBox*2]
set xtics 100 nomirror 
set ytics nomirror
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set key horizontal bmargin center

# Plot timings related to advanced GPU approaches
set title "Network San Francisco datasets\nVarying amount of moving objects, query areas distributed uniformly in [(200u)^2,(400u)^2]\nquery rate 100%, 30 ticks" 
set output "network_VEVQA_Timings.pdf"
plot 'dataNew.dat' index 9 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNew.dat' index 9 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):(column(indexColumnSplit)/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 9 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST',\
	 'dataNew.dat' index 9 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST'


     
### STATISTICS PART ###
     
# Graph 9 - Time analysis when varying the skewness, hotspots varying in [10, 200], fixed amount of objects at 500K, 
# fixed query area (400u)^2.
reset
set terminal pdf color enhanced size 10cm,7.5cm font myFont
larghezzaBox = 2
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [70 + larghezzaBox*2:10 - larghezzaBox*2] reverse
set yr [0:*]
set y2r [0:*]
set xtics add (10,20,30,40,50,"100" 60,"200" 70)
set ytics nomirror
set y2tics nomirror
set key horizontal bmargin right
 
set output "dispersionAnalysisPoints.pdf"
set multiplot layout 2,1 title "Analysis of the distribution of the objects over the cells\nGaussian datasets, varying amount of hotspots, 500K objects, fixed query area (400u)^2, query rate 100%, 30 ticks"
set ylabel "Mean (average over 30 ticks)"
set y2label "Dispersion Index (average over 30 ticks)"
plot 'dataNew.dat' index 10 using (column(indexColumnMeasure) + larghezzaBox/2):($7) w boxes title 'Mean QUAD',\
	 'dataNew.dat' index 10 using (column(indexColumnMeasure) - larghezzaBox/2):($6) w boxes title 'Mean UG', \
	 'dataNew.dat' index 10 using (column(indexColumnMeasure) - larghezzaBox/2):(column(indexColumnSplit)) lc 0 axis x1y2 title 'Dispersion UG', \
     'dataNew.dat' index 10 using (column(indexColumnMeasure) + larghezzaBox/2):(column(indexColumnQuad)) ls 4 lc 0 axis x1y2 title 'Dispersion QUAD'

set xlabel "Amount of hotspots"
set ylabel "Amount of subqueries"
set y2label "Percentage of results\n from covering subqueries"
set y2tics
set key horizontal bmargin right
plot 'dataNew.dat' index 14 using (column(indexColumnMeasure) - larghezzaBox/2):($7) w boxes title 'Intersecting subqueries QUAD', \
	 'dataNew.dat' index 14 using (column(indexColumnMeasure) - 2*(larghezzaBox/2)):($3) w boxes title 'Intersecting subqueries UG', \
     'dataNew.dat' index 14 using (column(indexColumnMeasure) + larghezzaBox/2):($4) w boxes title 'Covering subqueries UG', \
     'dataNew.dat' index 14 using (column(indexColumnMeasure) + 2*(larghezzaBox/2)):($8) w boxes title 'Covering subqueries QUAD',\
     'dataNew.dat' index 14 using (column(indexColumnMeasure)):(100 - $9/$10*100) lc 0 axis x1y2 title '% Results covering, QUAD', \
     'dataNew.dat' index 14 using (column(indexColumnMeasure)):(100 - $5/$10*100) ls 4 lc 0 axis x1y2 title '% Results covering, UG'
unset multiplot
     
     
     
# Graph 10 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf monochrome enhanced size 10cm,5.5cm font myFont
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set logscale x
set xr [2000:1] reverse
set xtics 100 add (10,50,100,200,500,1000,2000)
set xlabel "Number of hotspots"
set ylabel "Dispersion (average 30 ticks)"
set key horizontal bmargin center

set title "Analysis of the dispersion related to the distribution of the queries over the cells\nGaussian datasets, varying amount of hotspots, 500K objects, fixed query area (200u)^2, query rate 100%, 30 ticks" 
set output "dispersionAnalysisQueries.pdf"
#set autoscale
plot 'dataNew.dat' index 11 using (column(indexColumnMeasure)):(column(indexColumnWhole)) title 'Dispersion GPU_{Whole}', \
	 'dataNew.dat' index 11 using (column(indexColumnMeasure)):(column(indexColumnSplit)) title 'Dispersion UG', \
     'dataNew.dat' index 11 using (column(indexColumnMeasure)):(column(indexColumnQuad)) title 'Dispersion QUAD'
     


# Graph 11 - Time analysis between SQ_{Baseline} vs SQ when varying the number of objects [100K...1000K], step 100K, query area (200u)^2.
reset
set terminal pdf enhanced color size 10cm,5.5cm font myFont
set style fill solid 0.5
set ytics nomirror
set xtics 100 nomirror
set y2tics
set xrange[70:1030]
set yrange[*:*]
set y2range[0:10]
set boxwidth 30
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup"
set key left

set output "SQ_vs_SQB_challenge.pdf"
set title "Uniform datasets - UG vs. SG_{Baseline}\nVarying amount of moving objects in [100K,1000K], query area (200u)^2, query rate 100%, 30 ticks"
plot 'dataNew.dat' index 12 using ($1 + 15):($2/ticksUniform) w boxes title 'SG_{Baseline} Filtering only', \
	 'dataNew.dat' index 12 using ($1 - 15):(($3+$4)/ticksUniform) w boxes title 'UG Decoding phase', \
	 'dataNew.dat' index 12 using ($1 - 15):($3/ticksUniform) w boxes title 'UG Filtering phase', \
	 'dataNew.dat' index 12 using ($1):($2/($3+$4)) w linespoints axes x1y2 title 'Speedup'
	 
	 
	 
# Graph 12
reset
set terminal pdf enhanced size 25cm,7cm font myFontEnlarged
set style fill solid 0.5
larghezzaBox = 10000
set boxwidth larghezzaBox
set ytics nomirror
set xtics (200*200, 300*300, 400*400) nomirror
set y2tics nomirror
set xrange[(200*200)-larghezzaBox:(400*400)+larghezzaBox]
set yrange[0:*]
set y2range[0:*]
set ylabel "Average execution time per tick (ms)"
set y2label "% results from covering subqueries"
set key horizontal bmargin right

set output "Covering_ON_vs_OFF_challenge_GaussianVQA.pdf"
set xlabel "Query area (u^2)"
set multiplot layout 1,2 title "Quadtree approach - Gaussian datasets\nVarying query area in [200u,400u]^2, 500K objects, query rate 100%, 50 hotspots"
plot 'dataNew.dat' index 15 using ($1*$1 - larghezzaBox/3):($3/ticksUniform) w boxes title 'Covering OFF', \
	 'dataNew.dat' index 15 using ($1*$1 + larghezzaBox/3):($2/ticksUniform) w boxes title 'Covering ON', \
	 'dataNew.dat' index 15 using ($1*$1):($6/$7*100) w linespoints axes x1y2 title 'Percentage of results from covering'

set xlabel "Query area (u^2)"
set ylabel "Amount of subqueries"
set y2label "Percentage of Covering Subqueries on the total"
plot 'dataNew.dat' index 15 using ($1*$1 - larghezzaBox/3):($4) w boxes title 'Intersecting Subqueries', \
	 'dataNew.dat' index 15 using ($1*$1 + larghezzaBox/3):($5) w boxes title 'Covering Subqueries', \
	 'dataNew.dat' index 15 using ($1*$1):($5/($5+$4)*100) w linespoints lc rgb "black" axes x1y2 title 'Percentage of Covering Subqueries'
unset multiplot
	 
	 
	 
# Graph 14
reset
set terminal pdf enhanced size 25cm,7cm font myFontEnlarged
set style fill solid 0.5
larghezzaBox = 3
set boxwidth larghezzaBox
set ytics nomirror
set xtics 10 nomirror
set xtics add ("200" 110, "500" 120, "1000" 130)
set y2tics nomirror
set xrange[10-larghezzaBox:130+larghezzaBox] reverse
set yrange[0:*]
set y2range[0:*]
set ylabel "Average execution time per tick (ms)"
set y2label "Percentage of results from covering subqueries"
set key horizontal bmargin right

set output "Covering_ON_vs_OFF_challenge_Gaussian.pdf"
set xlabel "Number of hotspots"
set multiplot layout 1,2 title "Quadtree approach - Gaussian datasets\nFixed query area (400u)^2, 500K objects, query rate 100%"
plot 'dataNew.dat' index 16 using ($1 + (larghezzaBox/3.0)):($3/ticksUniform) w boxes title 'Covering OFF', \
	 'dataNew.dat' index 16 using ($1 - (larghezzaBox/3.0)):($2/ticksUniform) w boxes title 'Covering ON', \
	 'dataNew.dat' index 16 using ($1):($6/$7*100) w linespoints axes x1y2 title 'Percentage Results from Covering'
	
set xlabel "Number of hotspots"
set ylabel "Amount of subqueries"
set y2label "Percentage of Covering Subqueries"
plot 'dataNew.dat' index 16 using ($1 + (larghezzaBox/3.0)):($4) w boxes title 'Intersecting Subqueries', \
	 'dataNew.dat' index 16 using ($1 - (larghezzaBox/3.0)):($5) w boxes title 'Covering Subqueries', \
	 'dataNew.dat' index 16 using ($1):($5/($5+$4)*100) w linespoints lc rgb "black" axes x1y2 title 'Percentage of Covering Subqueries'
unset multiplot
	 
	 
# Graph 16 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf enhanced size 10cm,7.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - larghezzaBox*2 : 800 + larghezzaBox*2]
set yr[0:*]
set xtics nomirror
set key vertical bmargin left font 'Times, 3'

set output "dispersionAnalysisObjectsNetwork.pdf"
set bmargin 4
set multiplot layout 2,1 title "Analysis of the distribution of the objects over the active cells\nNetwork SF datasets, [100K-800K] objects, fixed query area (200u)^2, query rate 100%, 30 ticks"
set ylabel "Mean (average)" 
plot 'dataNew.dat' index 17 using ($1/1000 - larghezzaBox/2):($2) w boxes title 'Mean UG', \
     'dataNew.dat' index 17 using ($1/1000 + larghezzaBox/2):($4) w boxes title 'Mean QUAD'
set xlabel "Amount of objects (thousands)"
set ylabel "Dispersion index (average)"
plot 'dataNew.dat' index 17 using ($1/1000 - larghezzaBox/2):($3) w boxes title 'Dispersion UG', \
     'dataNew.dat' index 17 using ($1/1000 + larghezzaBox/2):($5) w boxes title 'Dispersion QUAD'
unset multiplot



# Graph 17
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
larghezzaBox = 5
set boxwidth larghezzaBox
set style fill solid 0.5
set datafile missing '-'
set style data linespoints
set xr [70 - larghezzaBox*2:240 + larghezzaBox*2]
set yr[*:*]
set xtics nomirror (70,100,130,160,200,240)
#set xtics add ("QUAD" 40)
set ytics nomirror
set xlabel "Objects MBR Side Split Factor"
set ylabel "Execution time (ms)"
set logscale y
set key vertical left

#set bmargin 6
set output "gaussianVaryingSplitFactor.pdf"
#set multiplot layout 2,1 title "Gaussian datasets, 200K objects, fixed query area (400u)^2, 20 hotspots, query rate 100%, single tick" 
set title "Gaussian datasets, 200K objects, fixed query area (400u)^2, 20 hotspots, query rate 100%, single tick"
plot 'dataNew.dat' index 18 using ($1-3*larghezzaBox/2):($2) w boxes title 'Indexing time', \
	 'dataNew.dat' index 18 using ($1-larghezzaBox/2):($3) w boxes title 'Filtering time', \
     'dataNew.dat' index 18 using ($1+larghezzaBox/2):($4) w boxes title 'Decoding time', \
     'dataNew.dat' index 18 using ($1+3*larghezzaBox/2):($2+$3+$4) w boxes title 'Combined'
     
#set yr[0:*]
#set xlabel "Objects MBR Side Split Factor"
#set ylabel "Amount of instructions"
#set y2tics nomirror
#set y2label "Dispersion index"
#plot 'dataNew.dat' index 18 using ($1):($5) w boxes lc rgb "black" title 'Decoding IC',\
#	 'dataNew.dat' index 18 using ($1):($6) every ::0::5 w linespoints lc rgb "blue" axis x1y2 title 'UG Dispersion index'
#unset multiplot



# Graph 18 - Time analysis when varying the number of objects 200K, query area (400u)^2.
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
larghezzaBox = 5
set boxwidth larghezzaBox
set style fill solid 0.5
set datafile missing '-'
set style data linespoints
set xr [30 - larghezzaBox*3:270 + larghezzaBox*3]
set yr[*:*]
set logscale y
set xtics nomirror (30,60,90,120,150,180,210,240,270)
set ytics nomirror
set xlabel "Objects MBR Side Split Factor"
set ylabel "Execution time (ms)"
set key vertical left

#set bmargin 6
set output "gaussian150HVaryingSplitFactor.pdf"
#set multiplot layout 1,1 title "Gaussian datasets, 200K objects, fixed query area (200u)^2, query rate 100%, 150 hotspots, single tick" 
set title "Gaussian datasets, 200K objects, fixed query area (200u)^2, query rate 100%, 150 hotspots, single tick"
plot 'dataNew.dat' index 19 using ($1-3*larghezzaBox/2):($2) w boxes title 'Indexing time', \
	 'dataNew.dat' index 19 using ($1-larghezzaBox/2):($3) w boxes title 'Filtering time', \
     'dataNew.dat' index 19 using ($1+larghezzaBox/2):($4) w boxes title 'Decoding time', \
     'dataNew.dat' index 19 using ($1+3*larghezzaBox/2):($2+$3+$4) w boxes title 'Combined'

#set yr[0:*]
#set xlabel "Objects MBR Side Split Factor"
#set ylabel "Amount of instructions"
#set y2tics nomirror
#set y2label "Dispersion index"
#plot 'dataNew.dat' index 19 using ($1):($5) w boxes lc rgb "black" title 'Decoding IC',\
#	 'dataNew.dat' index 19 using ($1):($6) every ::0::7 w linespoints lc rgb "blue" axes x1y2 title 'UG Dispersion index'
#unset multiplot



# Graph 18 - Time analysis when varying the number of objects 200K, query area (400u)^2.
reset
set terminal pdf enhanced color size 25cm,7cm font myFontEnlarged
larghezzaBox = 1.5
set boxwidth larghezzaBox
set style fill solid 0.5
set datafile missing '-'
set style data linespoints
set xr [10 - larghezzaBox*3:60 + larghezzaBox*3] reverse
set yr[0:*]
set xtics nomirror (10,20,30,40,50,"100" 60)
set ytics nomirror
set ylabel "Average execution time per tick (ms)"
set key horizontal bmargin center

set output "gaussianTaskReordering.pdf"
set xlabel "Amount of hotspots"
set multiplot layout 1,2 title "Task reordering performance analysis\nGaussian datasets, 500K objects, fixed query area (400u)^2, varying amount of hotspots, query rate 100%, 30 ticks" 
plot 'dataNew.dat' index 20 using ($1+3*larghezzaBox/2):($2/ticksUniform) w boxes title 'UG w/o task reordering', \
     'dataNew.dat' index 20 using ($1+larghezzaBox/2):($3/ticksUniform) w boxes title 'UG with task reordering',\
	 'dataNew.dat' index 20 using ($1-larghezzaBox/2):($4/ticksUniform) w boxes title 'QUAD w/o task reordering',\
     'dataNew.dat' index 20 using ($1-3*larghezzaBox/2):($5/ticksUniform) w boxes title 'QUAD with task reordering'
     
set yr[*:*]
set xlabel "Amount of hotspots"
set ylabel "GPU streaming multiprocessor unbalance\n(Average over 30 ticks)"
set ytics 5
plot 'dataNew.dat' index 20 using ($1+3*(larghezzaBox/2)):($12) w boxes title 'UG imbalance w/o task reordering', \
	 'dataNew.dat' index 20 using ($1+(larghezzaBox/2)):($13) w boxes title 'UG imbalance w task reordering', \
 	 'dataNew.dat' index 20 using ($1-(larghezzaBox/2)):($14) w boxes title 'QUAD imbalance w/o task reordering', \
     'dataNew.dat' index 20 using ($1-3*(larghezzaBox/2)):($15) w boxes title 'QUAD variance w task reordering'
unset multiplot
     
#set yr[*:*]
#set y2r[0:*]
#set ylabel "Intersection tests variance over the GPU SMs\n(Average over 30 ticks - logscale)"
#set y2tics nomirror
#set y2label "Mean intersection tests per GPU SM\n(Average over 30 ticks)"
#set logscale y
#set key horizontal bmargin left
#plot 'dataNew.dat' index 20 using ($1-3*(larghezzaBox/2)):($7) w boxes title 'UG variance w/o reordering',\
#	 'dataNew.dat' index 20 using ($1-(larghezzaBox/2)):($8) w boxes title 'UG variance w reordering', \
#     'dataNew.dat' index 20 using ($1+(larghezzaBox/2)):($10) w boxes title 'QUAD variance w/o reordering', \
#     'dataNew.dat' index 20 using ($1+3*(larghezzaBox/2)):($11) w boxes title 'QUAD variance w reordering',\
#	 'dataNew.dat' index 20 using ($1):($6) axes x1y2 lc 0 title 'UG intersection tests', \
#	 'dataNew.dat' index 20 using ($1):($9) axes x1y2 ls 4 lc 0 title 'QUAD intersection tests'
#unset multiplot



 # Graph 19 - Time analysis when varying the number of objects [100K...800K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin right

set title "Gaussian datasets, moderate skewness - Performance analysis\nVarying amount of moving objects, query area (400u)^2, query rate 100%, 150 hotspots"
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set output "gaussian_VE_ModerateSkewness_Timings.pdf"
plot 'dataNew.dat' index 21 using (column(indexColumnMeasure)/1000 + larghezzaBox/2):($2*1000/ticksUniform) w boxes title 'Execution Time UG',\
	 'dataNew.dat' index 21 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):($3*1000/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNew.dat' index 21 using (column(indexColumnMeasure)/1000):($4/$2) lc rgb "black" axis x1y2 title 'Speedup UG vs CPU-ST',\
     'dataNew.dat' index 21 using (column(indexColumnMeasure)/1000):($4/$3) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'
     
     
# Graph 16 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - larghezzaBox*2 : 800 + larghezzaBox*2]
set yr[0:*]
set y2r[0:*]
set xtics nomirror
set ytics nomirror
set y2tics nomirror
set key horizontal bmargin left

set output "dispersionAnalysisObjectsGaussianMild.pdf"
set title "Analysis of the distribution of the objects over the active cells\nNetwork SF datasets, [100K-800K] objects, fixed query area (200u)^2, query rate 100%, 30 ticks"
set xlabel "Thousands of objects"
set ylabel "Mean (average over 30 ticks)"
set y2label "Dispersion Index (average over 30 ticks)" 
plot 'dataNew.dat' index 22 using ($1/1000 - larghezzaBox/2):($2) w boxes title 'Mean UG', \
     'dataNew.dat' index 22 using ($1/1000 + larghezzaBox/2):($4) w boxes title 'Mean QUAD', \
     'dataNew.dat' index 22 using ($1/1000 - larghezzaBox/2):($3) lc rgb "black" axis x1y2 title 'Dispersion UG', \
     'dataNew.dat' index 22 using ($1/1000 + larghezzaBox/2):($5) ls 4 lc rgb "black" axis x1y2 title 'Dispersion QUAD'
     
     
# Graph 17 - 
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [20:*]
set yr[125:275]
set xtics 10 nomirror
set ytics 25 nomirror
set key vertical left

set output "variateParamSG.pdf"
# set title "Analysis on the effects of variating UG's opt_C\nGaussian datasets, 500K objects, fixed query area (400u)^2, query rate 100%, 30 ticks, variable amount of hotspots"
set title "Analysis on the effects of variating UG opt_C\nGaussian datasets, 200K objects, fixed query area (400u)^2, query rate 100%, 30 ticks, variable amount of hotspots"
set xlabel "opt_C value"
set ylabel "Average execution time per tick (ms)"
# plot 'dataNew.dat' index 23 using ($1):($2/ticksUniform*1000) title '20 Hotspots', \
	 'dataNew.dat' index 23 using ($1):($3/ticksUniform*1000) title '30 Hotspots', \
     'dataNew.dat' index 23 using ($1):($4/ticksUniform*1000) title '50 Hotspots', \
     'dataNew.dat' index 23 using ($1):($5/ticksUniform*1000) title '100 Hotspots', \
     'dataNew.dat' index 23 using ($1):($6/ticksUniform*1000) title '150 Hotspots'

plot 'dataNew.dat' index 27 using ($1):($2/ticksUniform*1000) title '20 Hotspots', \
	 'dataNew.dat' index 27 using ($1):($3/ticksUniform*1000) title '30 Hotspots', \
     'dataNew.dat' index 27 using ($1):($4/ticksUniform*1000) title '50 Hotspots', \
     'dataNew.dat' index 27 using ($1):($5/ticksUniform*1000) title '100 Hotspots', \
     'dataNew.dat' index 27 using ($1):($6/ticksUniform*1000) title '150 Hotspots'
     
     
# Graph 18 - 
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [96:*]
set yr[125:275]
set xtics 32 nomirror
set ytics 25 nomirror
set key vertical right

set output "variateParamQUAD.pdf"
# set title "Analysis on the effects of variating QUAD's th_{quad}\nGaussian datasets, 500K objects, fixed query area (400u)^2, query rate 100%, 30 ticks, variable amount of hotspots"
set title "Analysis on the effects of variating QUAD's th_{quad}\nGaussian datasets, 200K objects, fixed query area (400u)^2, query rate 100%, 30 ticks, variable amount of hotspots"
set xlabel "th_{quad} value"
set ylabel "Average execution time per tick (ms)"
# plot 'dataNew.dat' index 24 using ($1):($2/ticksUniform*1000) title '20 Hotspots', \
	 'dataNew.dat' index 24 using ($1):($3/ticksUniform*1000) title '30 Hotspots', \
     'dataNew.dat' index 24 using ($1):($4/ticksUniform*1000) title '50 Hotspots', \
     'dataNew.dat' index 24 using ($1):($5/ticksUniform*1000) title '100 Hotspots', \
     'dataNew.dat' index 24 using ($1):($6/ticksUniform*1000) title '150 Hotspots'
plot 'dataNew.dat' index 28 using ($1):($2/ticksUniform*1000) title '20 Hotspots', \
	 'dataNew.dat' index 28 using ($1):($3/ticksUniform*1000) title '30 Hotspots', \
     'dataNew.dat' index 28 using ($1):($4/ticksUniform*1000) title '50 Hotspots', \
     'dataNew.dat' index 28 using ($1):($5/ticksUniform*1000) title '100 Hotspots', \
     'dataNew.dat' index 28 using ($1):($6/ticksUniform*1000) title '150 Hotspots'
     
     
     
# Graph 19 - 
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [20:*]
set yr[50:300]
set xtics 10 nomirror
set ytics nomirror
set key vertical left

set output "variateParamSGVQA.pdf"
# set title "Analysis on the effects of variating UG's opt_C\nGaussian datasets, 500K objects, 20 hotspots, query rate 100%, 30 ticks"
set title "Analysis on the effects of variating UG's opt_C\nGaussian datasets, 200K objects, 20 hotspots, query rate 100%, variable query area, 30 ticks"
set xlabel "opt_C value"
set ylabel "Average execution time per tick (ms)"
# plot 'dataNew.dat' index 25 using ($1):($2/ticksUniform*1000) title 'Query area (200u)^2', \
	 'dataNew.dat' index 25 using ($1):($3/ticksUniform*1000) title 'Query area (250u)^2', \
     'dataNew.dat' index 25 using ($1):($4/ticksUniform*1000) title 'Query area (300u)^2', \
     'dataNew.dat' index 25 using ($1):($5/ticksUniform*1000) title 'Query area (350u)^2'
plot 'dataNew.dat' index 29 using ($1):($2/ticksUniform*1000) title 'Query area (200u)^2', \
	 'dataNew.dat' index 29 using ($1):($3/ticksUniform*1000) title 'Query area (250u)^2', \
     'dataNew.dat' index 29 using ($1):($4/ticksUniform*1000) title 'Query area (300u)^2', \
     'dataNew.dat' index 29 using ($1):($5/ticksUniform*1000) title 'Query area (350u)^2', \
     'dataNew.dat' index 29 using ($1):($6/ticksUniform*1000) title 'Query area (400u)^2'
     
     
# Graph 20 - 
reset
set terminal pdf enhanced size 10cm,5.5cm font myFont
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [96:512]
set yr[50:300]
set xtics 32 nomirror
set ytics nomirror
set key vertical left

set output "variateParamQUADVQA.pdf"
set title "Analysis on the effects of variating QUAD's th_{quad}\nGaussian datasets, 500K objects, 20 hotspots, query rate 100%, 30 ticks"
set xlabel "th_{quad} value"
set ylabel "Average execution time per tick (ms)"
# plot 'dataNew.dat' index 26 using ($1):($2/ticksUniform*1000) title 'Query area (200u)^2', \
	 'dataNew.dat' index 26 using ($1):($3/ticksUniform*1000) title 'Query area (250u)^2', \
     'dataNew.dat' index 26 using ($1):($4/ticksUniform*1000) title 'Query area (300u)^2', \
     'dataNew.dat' index 26 using ($1):($5/ticksUniform*1000) title 'Query area (350u)^2'
plot 'dataNew.dat' index 30 using ($1):($2/ticksUniform*1000) title 'Query area (200u)^2', \
	 'dataNew.dat' index 30 using ($1):($3/ticksUniform*1000) title 'Query area (250u)^2', \
     'dataNew.dat' index 30 using ($1):($4/ticksUniform*1000) title 'Query area (300u)^2', \
     'dataNew.dat' index 30 using ($1):($5/ticksUniform*1000) title 'Query area (350u)^2', \
     'dataNew.dat' index 30 using ($1):($5/ticksUniform*1000) title 'Query area (400u)^2'

==> gnuplot/QuadtreePaper/drawGraphsQuadBandwidth.txt <==
# *** Script variables *** 
ticksUniform = 30

stringCPU = "CPU-ST"
indexColumnMeasure = 1
indexColumnBaseline = 2
indexColumnWhole = 3
indexColumnSplit = 4
indexColumnQuad = 5
indexColumnSynch = 6
indexColumnNumResults = 7


myFont = 'Times,5'
myFontEnlarged = 'Times,5'


# *** Start graphs drawing ***

# Graph 1 - Bandwidth analysis, varying # objects and skewness.
reset
set terminal pdf color enhanced size 10cm,6.5cm font myFont
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 : 800]
set xtics 100 nomirror
set ytics nomirror
set yrange[0:*]
set key horizontal bmargin center

set title "Bandwidth analysis\nGaussian distributions, varying amount of moving objects, varying skewness,\nquery area (200u)^2, query rate 100%\n" 
set xlabel "Thousands of moving objects (queries)"
set ylabel "Bandwidth (query/sec.)"
set output "bandwidthAnalysis_VE_VS.pdf"
plot 'dataNew.dat' index 2 using (column(indexColumnMeasure)/1000):((column(indexColumnMeasure) / (column(indexColumnQuad)/ticksUniform) * 1000)) title 'Bandwidth (25 hotspots)', \
	 'dataNew.dat' index 31 using (column(indexColumnMeasure)/1000):((column(indexColumnMeasure) / (column(indexColumnQuad)/ticksUniform) * 1000)) title 'Bandwidth (150 hotspots)', \
	 'dataNew.dat' index 32 using (column(indexColumnMeasure)/1000):((column(indexColumnMeasure) / (column(indexColumnQuad)/ticksUniform) * 1000)) title 'Bandwidth (1000 hotspots)', \
	 'dataNew.dat' index 33 using (column(indexColumnMeasure)/1000):((column(indexColumnMeasure) / (column(indexColumnQuad)/ticksUniform) * 1000)) title 'Bandwidth (5000 hotspots)', \
	 'dataNew.dat' index 34 using (column(indexColumnMeasure)/1000):((column(indexColumnMeasure) / (column(indexColumnQuad)/ticksUniform) * 1000)) title 'Bandwidth (10000 hotspots)'

	 
# Graph 2 - Bandwidth analysis, varying query area.
reset
set terminal pdf color enhanced size 10cm,6.5cm font myFont
set style fill solid 1.00 border -1
amountObjects = 700000
set datafile missing '-'
set style data linespoints
set xr [200 : 800]
set x2r [20 : 100]
set xtics 100 nomirror
set x2tics 20 nomirror
set ytics nomirror
set yrange[0:*]
set key horizontal bmargin right

set title "Bandwidth analysis\nUniform distribution, 700K moving objects" 
set xlabel "Query side (u)"
set x2label "Query rate (%)"
set ylabel "Bandwidth (query/sec.)"
set output "bandwidthAnalysis_VQA.pdf"
plot 'dataNew.dat' index 1 using (column(indexColumnMeasure)):((amountObjects / (column(indexColumnQuad)/ticksUniform) * 1000)) title 'Bandwidth (variable query area, query rate 100%)',\
	 'dataNew.dat' index 36 using (column(indexColumnMeasure)):((((amountObjects/100)*column(indexColumnMeasure)) / (column(indexColumnQuad)/ticksUniform) * 1000)) axis x2y1 title 'Bandwidth (query area (200u)^2, variable query rate)'
	 #,\'dataNew.dat' index 35 using (column(indexColumnMeasure)):((((amountObjects/100)*column(indexColumnMeasure)) / (column(indexColumnQuad)/ticksUniform) * 1000)) axis x2y1 title 'Bandwidth (query area (200u)^2, variable query rate)'

==> gnuplot/QuadtreePaper/drawGraphsQuadGPUUniBO.txt <==
# *** Script variables *** 
ticksUniform = 30

indexColumnMeasure = 1
indexColumnBaseline = 2
indexColumnWhole = 3
indexColumnSplit = 4
indexColumnQuad = 5
indexColumnSynch = 6
indexColumnNumResults = 7


myFont = 'Times,4'


# *** Start graphs drawing ***

# Graph 1 - Time analysis when varying the number of objects [100K...1500K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics 100 nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center

set title "Uniform datasets - Time measurements\nVarying amount of moving objects, query area 200u^2, query rate 100%" 
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set output "uniform_VE_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 0 using (column(indexColumnMeasure)/1000 - larghezzaBox/2):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNewGPUUniBO.dat' index 0 every ::::7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'


# Graph 2 - Time analysis when varying the query area [200 u^2...800 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 10
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center
set xr [200 - larghezzaBox*2 : 400 + larghezzaBox*2]
set xtics 50 nomirror 
set ytics nomirror
set xlabel "Query side (u)"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"

# Plot timings related to advanced GPU approaches
set title "Uniform datasets - Time measurements\nVarying query area in [(200u)^2,(400u)^2], 700k objects, query rate 100%" 
set output "uniform_VQA_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 1 using (column(indexColumnMeasure)):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD', \
     'dataNewGPUUniBO.dat' index 1 every ::::4 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'


# Graph 3 - Time analysis gaussian when varying the number of objects [100K...800K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center


# Plot timings related to advanced GPU approaches
set title "Gaussian datasets - Time measurements\nVarying amount of moving objects, query area 200u^2, query rate 100%, 25 hotspots" 
set output "gaussian_VE_Bologna_Timings.pdf"
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
plot 'dataNewGPUUniBO.dat' index 2 using (column(indexColumnMeasure)/1000):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNewGPUUniBO.dat' index 2 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'
     
     
    
# Graph 4 - Time analysis when varying the query area [200 u^2...800 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 10
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center
set xr [200 - larghezzaBox*2 : 400 + larghezzaBox*2]
set xtics 50 nomirror 
set ytics nomirror
set xlabel "Query side (u)"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"

# Plot timings related to advanced GPU approaches
set title "Gaussian datasets - Time analysis\nVarying query area in [(200u)^2,(400u)^2], 500K objects, query rate 100%, 25 hotspots" 
set output "gaussian_VQA_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 3 using (column(indexColumnMeasure)):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
	 'dataNewGPUUniBO.dat' index 3 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'


 # Graph 5 - Time analysis when varying the number of objects [100K...800K], step 100K
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [100 - 2*larghezzaBox : 800 + 2*larghezzaBox]
set xtics nomirror
set ytics nomirror
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center

set title "Network San Francisco datasets - Performance analysis\nVarying amount of moving objects, query area (200u)^2, query rate 100%"
set xlabel "Thousands of objects" 
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set output "network_VE_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNewGPUUniBO.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'
     
     
     
# Graph 6 - Time analysis when varying the query area [200^2 u^2...400^2 u^2], step 100 u^2
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 10
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:20]
set yrange[0:*]
set key horizontal bmargin center
set xr [200 - larghezzaBox*2 : 400 + larghezzaBox*2]
set xtics 50 nomirror 
set ytics nomirror
set xlabel "Query side (u)"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"

set title "Network San Francisco datasets - Time measurements\nVarying query area in [(200u)^2,(400u)^2], 500K objects, query rate 100%" 
set output "network_VQA_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 5 using (column(indexColumnMeasure)):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD', \
     'dataNewGPUUniBO.dat' index 5 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'


# Graph 7 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100u,400u]^2.
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:*]
set yrange[0:*]
set key horizontal bmargin right
set xr [100 - larghezzaBox*2 : 500 + larghezzaBox*2]
set xtics 100 nomirror 
set ytics nomirror
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set key horizontal bmargin center

# Plot timings related to advanced GPU approaches
set title "Uniform datasets\nVarying amount of moving objects, query areas distributed uniformly in [(200u)^2,(800u)^2]\nquery rate 100%, 30 ticks" 
set output "uniform_VEVQA_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 6 using (column(indexColumnMeasure)/1000):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNewGPUUniBO.dat' index 6 every ::::4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'

     
     
# Graph 8 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:*]
set yrange[0:*]
set key horizontal bmargin right
set xr [100 - larghezzaBox*2 : 500 + larghezzaBox*2]
set xtics 100 nomirror 
set ytics nomirror
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set key horizontal bmargin center

# Plot timings related to advanced GPU approaches
set title "Gaussian datasets\nVarying amount of moving objects, query areas distributed uniformly in [(200u)^2,(400u)^2]\nquery rate 100%, 30 ticks" 
set output "gaussian_VEVQA_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNewGPUUniBO.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'

     
# Graph 9 - Time analysis when varying the number of objects [100K...1000K], step 100K, variable query area in range [100^2,400^2]u^2.
reset
set terminal pdf color enhanced size 10cm,5.5cm font myFont
larghezzaBox = 20
set boxwidth larghezzaBox
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set y2tics 2 nomirror
set y2range[0:*]
set yrange[0:*]
set key horizontal bmargin right
set xr [100 - larghezzaBox*2 : 500 + larghezzaBox*2]
set xtics 100 nomirror 
set ytics nomirror
set xlabel "Thousands of objects"
set ylabel "Average execution time per tick (ms)"
set y2label "Speedup vs CPU-ST"
set key horizontal bmargin center

# Plot timings related to advanced GPU approaches
set title "Network San Francisco datasets\nVarying amount of moving objects, query areas distributed uniformly in [(200u)^2,(400u)^2]\nquery rate 100%, 30 ticks" 
set output "network_VEVQA_Bologna_Timings.pdf"
plot 'dataNewGPUUniBO.dat' index 8 using (column(indexColumnMeasure)/1000):(column(indexColumnQuad)/ticksUniform) w boxes title 'Execution Time QUAD',\
     'dataNewGPUUniBO.dat' index 8 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnQuad)) ls 4 lc rgb "black" axis x1y2 title 'Speedup QUAD vs CPU-ST'


==> gnuplot/dataDispersion.dat <==
# Measures related to the index dispersion used to figure out how much work unbalance there's between the cells
# assigned to the GPU's SMs. Uniform datasets will be taken as references for skewed ones.
#
#
# Tables layout is:
# Split Factor | Running time | Number of active (points) cells (mean ticks) | Number of active (points) cells with threshold (min 16 PPC) (mean ticks)
# | Mean int. queries (mean ticks) | Variance int. queries (mean ticks) | Dispersion int. queries (mean ticks) |
# | Mean moving entities (mean ticks) | Variance moving entities (mean ticks) | Dispersion moving entities (mean ticks) |
# | # Intersecting (mean) | # Covering (mean) | Number of points in active cells under a specified threshold (if present) | 


# index 0
# Dataset characterstics: 
# uniform, 500K points, varying split factor, query area 100, query rate 100%, space 22361^2, 20 ticks.
30	3034	961 961 839		22532	26	521 	8876	17 804275 0
40	2578	1681 1681 548	7868	14  297		2474	8 921155 0
50	2422	2601 2601 403 	3585 	9	192		923		5 1047795 0
60	2373	3721 3721 317	1898	6	135		419		3 1179650 0
70	2406	5041 5041 262	1239	5	99		240		2 1321123 0
80	2451	6561 6561 224	848		4	76		149		1 1471582 0
100 2883	10201 10201 176 	481 	3	49 		73 		1 1794354 0
120 3167	14641 14641 147 	304		2	34		43		1 2145224 2671
140 3436	19881 19881 126	236		2	25		30		1 2502652 31832
160 3734	25921 25921 110	182		1 	19		22		1 2857696 92082


# index 1
# Dataset characterstics: 
# uniform, 500K points, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
20	5969	441 441	  1955	  184568 94		1133 63013 55	861999   0
40	3771	1681 1681  787     16011 20		297 2502 8		1322533  0
60	3638	3721 3721  506	  4363  8		135 407 3		1879978  0
80	3815	6561 6561  381	  2174	6		76  152 2		2497034  31122
100 4132	10201 10201 306	  1205  4		49	74	2		3116696  155872
120 4566	14641 14641 256	  718	3		34	43	1		3741992  379273
140 5033	19881 19881 220	  531	2		25  30  1		4366164  699782


# index 2
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 300, query rate 100%, hotspots 200, space 22361^2, 20 ticks.
30  19132	913		1770 2827893 1598	599 699623  1167 1633337	0
40	17409	1585	1345 1955831 1454	361 336388  931	 2144662	2576
50	13628	2454	1098 1470654 1338	243	181196	743	 2670490 	56336
60	10979	3397	932 1138175 1221	178	107915	604	 3205820 	182348
70	9184	4524	808	893613	1105	136	67204	492	 3733120	376239
80	8571	5839	715	727507	1017	108	44917	415	 4267138	643324
90  9070	7283	642 598361  932		88  30730   347  4800802	981876
100 12647	8896	582 501572	861		74  21829	295  5339528	1395143


# index 3
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 1000, space 22361^2, 20 ticks.
20	6119 437	 433	1936 971712	502	 1143 521259 456 849833 0		25
40	3718 1587	 1367	794	303545	382	 315 97753	310 1320764 0		1283
60	3382 3267	 2370	518	180692	349	 153 35435	232 1882524 0		5109
80	3335 5425	 3325	394	127360	323	 92	16714	181 2501906 31286	11700
100 3301 7936	 4255	320	93098	291	 63	8835	140 3119540 156860	19842
120	3279 10786	 5186	270	70648	262  46 5255	113 3744810 380714	28840
140	3723 13964	 5976	233	55219	237  36	3307	92	4366152 699985	40283
160 4322 17402	 6692	206	44148	215  29	2168	75	4993146 1119508 52959
180 4833 21117	 7266	184	36080	196  24	1496	63	5616894 1635369 67207


# index 4
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 200, space 22361^2, 20 ticks.
80	5544 4648	2565	 447	445618  996 108 44917   415 2500988 31406	10548
100 5042 6814	3356	 365	318241  870 74  21829   295 3121172 157718	17324
120	4686 9287	4112	 310    237453	764 54  11971   221 3746312 381441	25523
140	4525 12029  4802	 270	183059	678	42	7166	171	4370656 702798	35162
160 4481 15010	5468	 239    144986	605	34	4518	134 4998618 1124263 45185
180 4792 18192	6039 	 215	117387	546 28  3041	110 5618346 1637125 56457


# index 5
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 50, space 22361^2, 20 ticks.
80 8220	5419   3131	418 762922 1821 92   52598	567 2501804 31501	13323
100 7038 8127  4023	339 523200 1540 62   24158	391 3127460 158793	23668
120 6095 11257 4724	286 379990 1327 45   12668	283 3753336 384177	36956
140 5663 14766 5228	247 287334 1161 34	7285	214 4379454 707982	52372
160 5403 18588 5583	218 224808 1031 27	4533	167 5003808 1127808 68645
180 5295 22676 5840	195 180497 925 22	2987	134	5628688 1645775 84891


# index 6
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 10, space 22361^2, 20 ticks.
80	15962 5449	 3790	425	858999	2020  92	50129	546 2515444 33117	9793
100 11773 8258   5207	345	581443	1684  62	22836	376 3150302 165288	18398
120 8681  11560	 6424	291	415117	1427  43	11528	267 3774912 393842	31912
140 7133  15337  7266	251	311276  1240  33	6525	200 4405068 722966	50970
160 6363  19543  7781	221	242131	1094  26	3993	156 5033688 1150155	73458
180 5755  24124  7986	198	193621	978   21	2586	125 5663566 1677680 98292
200 5890  29062  8010	179	158417	884	  17	1757	102 6293776 2304405	123178


# index 7
# Dataset characterstics: 
# network, 500K points, varying split factor, query area 175, query rate 100% space 22361^2, 20 ticks.
80 19059 2390 1578	958 2166342 2261 210 101717 485 2856628 75832 5700
100 14799 3478 2063  777	1442980	1857 144 45944 320	3568460 284097 9289
120 12965 4638 2545 660 1024278 1552 108 24116 223 4279500 615161 12780
140 11945 5911 3087  572 767031  1341 85  14021 165 4993392 1073659	16196 
160 11359 7275 3657 503 597149  1188 69  8851  129 5708214 1659769 19927
180 12258 8705 4254  450	476702	1059 58	 5813  101 6419192 2366415 23756


# index 8 - Histogram comparison
# Layout (rows): index bin | uniform (split 60) | Gaussian (1000 hotspots, split 100) | Gaussian (200 hotspots, split 140) | Gaussian (50 hotspots, split 140) | Gaussian (10 hotspots, split 160) | Network (split 140)
[0-29] 0 5307 10001 12389 15488 5299
[30-59] 24 810 797 1001 2208 124
[60-89] 170 394 331 369 1043 73
[90-119] 168 267 210 250 306 63
[120-149] 2686 204 151 163 131 57
[150-179] 647 157 126 114 73 50
[180-209] 0 135 91 96 55 50
[210-239] 0 141 62 68 37 45
[240-269] 0 158 44 53 29 37
[270-299] 0 151 36 42 24 36
[300-329] 0 90 25 30 15 28
[330-359] 0 37 22 27 18 18
[360-389] 0 28 13 19 14 10
[390-419] 0 13 16 17 11 6
[420-449] 0 8 17 14 7 4
[450-479] 0 7 18 12 6 2
[480-509] 0 5 19 11 7 1
[510-539] 0 7 19 9 8 0
[540-569] 0 4 12 8 6 0
[570-inf] 1 7 10 67 49 0


# index 9 - Split dummy vs split compressed
# Gaussian Dataset - query area 175 - Hotspots 50 - 500K points - Query rate 100%
# Layout: split rate | # intersecting | # covering | filtering time intelligent | decoding time intelligent | filtering time dummy | decoding time dummy | # results intersecting sub | # results covering sub
60	1880688 0	5550 8826	5550 8826	5337307857 0 
80  2501804 31501	3299 6213	3464 6707 5116890069 220420082
100 3127460 158793  2448 4608   2694 5817 4591006772 746296292
120 3753336 384177  1902 3690	2247 5555 4072464347 1264841850
140	4379454 707982  1572 3324  	2004 5095 3622306621 1715007492
160 5003808 1127808 1350 3019	1842 4946 3250969612 5337306648


# index 10 - Split dummy vs split compressed
# Network San Francisco Dataset - query area 175 - 500K points - Query rate 100%
# Layout: split rate | # intersecting | # covering | filtering time intelligent | decoding time intelligent | filtering time dummy | decoding time dummy | # results intersecting sub | # results covering sub
60	 2135405 0			16989 17789	16989 17789	13756096632 0
80	 2858942 76961		9133 12901	9312 14548  12657531303 1101565343
100	 3570376 285250 	5151 9457	5694 12013	11079122472	2679941382
120	 4284768 619096		3892 7694	4339 11090  9716713368 4042382837
140	 4993566 1074634	3469 6897	4471 10679	8605035140 5154046275



# index 11 - Split dummy vs split compressed
# Gaussian Dataset - query area 175 - Hotspots 50 - 250K points - Query rate 100%
# Layout: split rate | # intersecting | # covering | filtering time intelligent | decoding time intelligent | filtering time dummy | decoding time dummy | # results intersecting sub | # results covering sub
60 	940332 0 734 1279 734 1279 1335481152 0
100 1563748 79362 495 1106 534 1239 1148687132 186794232
140 2189956 354101 387 1031 497 1473 906352952 429127404
180 2814790 823377 332 1131 431 1529 735351939 600128475
220 3440480 1488635 309 1570 441 1770 615987413 719494783
260 4065382 2349140 305 1988 471 2080 528990193 806489864
300 4690910 3405746 308 2435 504 2435 462916244 872561844
#340 5316716 4658315 321 2877 538 2855 411744553 923734814 


# index 12 - Split dummy vs split compressed
# Network San Francisco Dataset - query area 175 - 250K points - Query rate 100%
# Layout: split rate | # intersecting | # covering | filtering time intelligent | decoding time intelligent | filtering time dummy | decoding time dummy | # results intersecting sub | # results covering sub
60 1068358 0 2606 4008 2606 4008 3419117760 0
100 1785948 142910 1096 2320 1179 2719 2751309089 667810021
140 2497816 538026 851 2145 1016 2963 2136122021 1282995076
180 3211446 1184984 709 2656 975 3378 1731587103 1687531780
220 3925690 2083171 649 3654 990 3874 1451126598 1967994658
#260 4640012 3233495 621 4568 1026 4440 1186873503 2062403044


# index 13
# Questo era un test per vedere SE considerando il 90% delle celle attive ordinate secondo il loro ranking portava
# ad eliminare in maniera efficace la "coda"...test fallito. 
# Table layout is:
# Split Factor | Running time | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks)
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 10, space 22361^2, 20 ticks.
# Considered active (points) cells contain the 90% of points. Bins are charatcherized by intervals of 3 elements.
80	15962 4852 	450654
100 11050 8149 450551
120 8143 11440 450342
140 6984 15210 450494
160 6340 19410 450301
180 5847 23987 450425
200 6051 28916 450288


# index 14
# Table layout is:
# | Split Factor | Filtering (all processed) | Decoding (all processed) | Filtering (fraction above threshold) | Decoding (fraction above threshold) |
# | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks) | # Intersecting | # Covering
# NOTE: During the decoding process covering subqueries result set explosion is ignored for fairness.
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 10, space 22361^2, 20 ticks.
# Considered active (points) cells contain the 90% of points. Bins are charatcherized by intervals of 3 elements.
80	7176	7893	7068	7836	3021	472293	2515444 33117
100 4568	5573	4514	5526	3621	444974  3150302 165288
120 3011	4124	2822	3969	3893	410767	3774912 393842
140 2309	3529	2042	3723	3913	373279  4405068 722966
160 1877    3294	1559	2951	3819	343534  5033648 1150465
180 1462	3061	1195	2474    3817	317621  5663566 1677680    
200 1310	2986	1010	2234	3773	294042	6293776 2304405


# index 15
# Table layout is:
# | Split Factor | Filtering (all processed) | Decoding (all processed) | Filtering (fraction above threshold) | Decoding (fraction above threshold) |
# | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks) | # Intersecting | # Covering
# Dataset characterstics: 
# network, 500K points, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
# Considered active (points) cells contain the 90% of points. Bins are charatcherized by intervals of 3 elements.
80	7103  10130 6850  10189	1239  486466  2858142 77496
100 4867  8251	4434  8105	1620  479917  3572466 286293
120 3727  7248	3805  7022	2044  473969  4284636 618994
140 2993  6632	3056  6373  2498  470362  4994876 1076152
160 2677  6301  2716  5816	2977  462923  5713722 1665515
180 2433  6019  2375  5497  3509  458297  6427202 2375984


# index 16
# Table layout is:
# | Split Factor | Filtering (all processed) | Decoding (all processed) | Filtering (fraction above threshold) | Decoding (fraction above threshold) |
# | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks) | # Intersecting | # Covering
# NOTE: During the decoding process covering subqueries result set explosion is ignored for fairness.
# Dataset characterstics: 
# gaussian, 500K points, varying split factor, query area 175, query rate 100%, hotspots 10, space 22361^2, 20 ticks.
# Considered active (points) cells contain the 90% of points. Bins are charatcherized by intervals of 3 elements.
80	7176	7893	7068	7836	3021	472293	2515444 33117
100 4568	5573	4514	5526	3621	444974  3150302 165288
120 3011	4124	2822	3969	3893	410767	3774912 393842
140 2309	3701	2042	3574	3913	373279  4405068 722966
160 1877    3294	1559	2951	3819	343534  5033648 1150465
180 1462	3061	1195	2474    3817	317621  5663566 1677680    
200 1310	2986	1010	2234	3773	294042	6293776 2304405


# index 17
# Table layout is:
# | Split Factor | Filtering (all processed) | Decoding (all processed) | Filtering (fraction above threshold) | Decoding (fraction above threshold) |
# | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks) | # Intersecting | # Covering
# Dataset characterstics: 
# network, 500K points, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
# Considered active (points) cells contain the 90% of points. Bins are charatcherized by intervals of 3 elements.
80	7103  10130 6850  10189	1239  486466  2858142 77496
100 4867  8251	4434  8105	1620  479917  3572466 286293
120 3805  7248	3727  7022	2044  473969  4284636 618994
140 3056  6632	2993  6373  2498  470362  4994876 1076152
160 2716  6301  2677  5816	2977  462923  5713722 1665515
180 2433  6019  2375  5497  3509  458297  6427202 2375984



# index 18
# Table layout is:
# | Split Factor | Execution time | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks)
# Dataset characterstics: 
# Gaussian, 500K points, 10 hotspots, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
80	15962 3021	472293
100 11191 3621	444974
120 8263 3893	410767
140 7078 3913	373279
160 6640 3819	343534
180 7179 3817	317621     
200 7884 3773	294042


# index 19
# Table layout is:
# | Split Factor | Execution time | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks)
# Dataset characterstics: 
# Gaussian, 500K points, 50 hotspots, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
80	8375	2241	466753
100 7161	2608	448752
120 6268	2810	429679
140 5760	2958	412484
160 6231	3110	396410
180 7195	3297	378667


# index 20
# Table layout is:
# | Split Factor | Execution time | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks)
# Dataset characterstics: 
# Gaussian, 500K points, 200 hotspots, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
80	5600 1982 479090
100 5130 2471 465964
120	4744 2898 451881
140	4689 3290 436515
160 5475 3580 419731
180 6328 3831 401656


# index 21
# Table layout is:
# | Split Factor | Execution time | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks)
# Dataset characterstics: 
# Gaussian, 500K points, 1000 hotspots, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
20	6119 428 499880
40	3718 1258 496248
60	3382  2012 486849
80	3335 2635 472397
100 3301 3209 455988
120	3279 3659 435033
140	3723 4051 415017
160 4322 4288 391153
180 4833 4473 367457


# index 22
# Table layout is:
# | Split Factor | Execution time | # active (points) cells with threshold (mean ticks) | # points in the considered cells (mean ticks)
# Dataset characterstics: 
# Network, 500K points, varying split factor, query area 175, query rate 100%, space 22361^2, 20 ticks.
80	19059 1239  486466  
100 15166 1620  479917  
120 13708 2044  473969  
140 13191 2498  470362  
160 15406 2977  462923  
180 17636 3509  458297



#index 23
# Layout: dataset type | Split factor choosen | Active cells | running time full dataset 
Uniform_100 76 5776 2555
Uniform_175 66 4356 3738
Gaussian_10H 180 24124 5755
Gaussian_50H 176 21842 5300
Gaussian_200H 155 14239 4464
Gaussian_1000H 130 12351 3191
Network	169	7916 11507

==> gnuplot/dataNew.dat <==
# index 0
# Measures related to "Baseline GPU approach" vs. "Synchronized Traversal" with uniform datasets
# Format is: Number of points - time elapsed by baseline (in msec.) - time elapsed by Synchronized Traversal (in msec.) - Number of results

50000     204	1881	9900190
100000    508	4026	39603800
150000    962	6384	89159600
200000    1571	8839	24757800


# index 1
# Format is: Number of points - time elapsed by whole (in msec.) - time elapsed by Synchronized Traversal (in msec.) - Number of results - Mean results per query (to be divided by 1000) - Variance results per query (to be divided by 1000) - Time elapsed by split approach (whenever present) - Split factor (hor, whenever present) - Split factor (ver, whenever present)
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

100000	482  430  6859  15925782 7970 8089	423  33 33
200000  772 1048 14704 63680292 15918 16197 852	 43 43
300000  1092 1670 22998 143311578 23911 25163 1144 51 51
400000  1496 2345 31702 254896170 31853 33328 1884 63 63
500000  1962 3170 40837 398191716 39826 42547 2493 63 63
600000  2306 3793 50167 573362498 47772 50613 3162 72 72
700000  2569 4649 59893 780386422 55745 60314 3645 82 82
800000  3137 5776 69721 1019532540 63704 69408 4329 79 79
900000  3552 9434 79769 1289916818 71685 79673 5056 87 87
1000000 4069 10871 90193 1592758804 79645 89312 5716 82 82

# index 2
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying query rate, query area 100, points 700K, space 22361^2.

25	 1551 1821 22199 195028606 55746 60146
50   2015 2724 33597 390287599 55754 60456
75   2382 3798 44884 585295139 55740 59849
100  2569 4649 59893 780386422 55745 60314

# index 3
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying query area, query rate 100%, points 700K, space 22361^2.

100  2575 4649 59893 780386422 55745 60314 3678 84 84
150	 3731 5784 69076 1751898426 125142 159726 5027 71 71
200  5249 6835 83539 3108137948 222006 368990 6500 85 85
250  7335 8486 102428 4846330374 346087 781875 7960 81 81
300  9920 10368 148356 6962323832 497367 1614911 9322 82 82
350  12964 12911 172938 9454431316 675459 3106526 10742 82 82
400  15676 15330 196682 12320357526 880290 5575352 12219 84 84



# index 4
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", gaussian datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

50000   147  156  1537  16897054 33795 679690 157	39 39
100000  317  356  3952  67580658 67582 2653648 380 56 56
150000  525  618  6950  152537120 101693 5990695 594 79 79
200000  779  897  10532 270967700 135486 10636619 823 86 86
250000  987 1213 14673 423159200 169266 16570994 1115 96 96
300000  1255 1566 19222 609232432  203081 23853801 1413 96 96
350000  1559 1967 24227 828915318  236836 32379541 1785 111 111
400000  1892 2442 29746 1082936792 270738 42286184 2264 170 170
450000  2275 2959 35820 1370852552 304638 53458023 2676 183 183
500000  2714 4821 42398 1694730492 338950 66289688 3187 219 219
550000  3292 1    49149  1 1 1 3525 177 177
600000  3814 1    56466  1 1 1 3988 189 189
650000  4618 1	  63971	 1 1 1 4469 207 207
700000  5229 1	  72139	 1 1 1 4959 219 219

# index 5
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", gaussian datasets, 
# varying query area, hotspots 200, points 300K, query rate 100%, space 22361^2.
 
100  1255 2022 19223 609232432 203081 23853801 1413	96	96
150	 1812 1998 25385 1201205484 400406 66923766 1992 147	147
200  2480 2488 31211 1858323338 619446 120918609 2322 142	142
250  3205 3056 36774 2518317962 839447 175228391 2544 114	114
300  4367 3606 41920 3147386206 1049133 226701000 2813	94	94
350  5027 4130 46809 3733509020 1244508 278128219 3124   82	82
400  6394 4672 51324 4276599756 1425542 334541250 3513	67	67

# index 6
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", gaussian datasets, 
# varying hotspots, points 300K, query area 300, query rate 100%, space 22361^2.

200 4363 3606 41920 3147386206 1049133 226700422
400 3065  2927 33841 2392428876 797480 129584141
600 2504  2503 28386 1895184902 631731 78687578
800 2223  2270 24832 1612677148 537561 55101688
1000 2098 2147 22996 1453926400 484643 46204887



# index 7
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", San Francisco datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

250000	2366  2514  33128  1229387548 246506 15898789 2644	151	151
300000	3013  3298  43397  1771722572 296251 22926744 3448 185 185
350000	3929  4198  54584  2416892150 344988 31051947 4180 190 190
400000	4934  5138  66724  3153701068 393075 39259227 5062 198 198
450000	6072  6207  80432  3990425348 448190 51537965 6007 237 237
500000	7270 7557  94992  4933884612  492201 61815918 6964 248 248
550000	8738 8664  110454 5971400846  547754 77392133 7918 243 243
600000  10109 9883	127011 7093983940 591289 90029383 8912 256 256
650000	11859 11599 145602 8323757994 641044 106977586 10043 224 224
700000  13656 13054 164967 9642679274 688389 121161477 11131 243 243

# index 8
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", San Francisco datasets, 
# varying query area, 500K points, query rate 100%, space 22361^2.

100	 7241 7557  94992  4933884612 493244 63124102 6964 248 248
125  10718 9620  124523 7421996324  741557 138040625 8271 217 217
150  15724 12055 156300 10350898508 1033833 271936188 9659 191 191
175	 32785	1	188409	13728618914 1 1	15618 125 98 11888 169 169
200	 57450	1	225791 17443584980 1 1 16177 125 98 13208 150 150
250  1 1 311304 1 1 1 18282 125 125 18282 125 125
300  1 1 400058 1 1 1 24996 110 110 24996 110 110


# index 9
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", Singapore datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

250000	2141  2326  27655  1067761004 213531 19915981
300000  2777  3019  35954  1543641680 256415 28890803
350000  3521  4234  45288  2091522546 298597 38740754
400000  4367  7332  55197 2736267768 342059 51308566
450000  5333  8842  66435 3466091230 384784 65224781
500000  6492 6911 78805 4265645746 426328 78769547
550000 7660 8003 90184 5158041644  468556 95299836
600000 9005 9244 104017 6141429810 513003 115442211
650000 10436 10579 119106 7227391066 554812 134160922
700000 12110 17750 135226 8382944048 597023 154035094
750000  13762 13607 150689 9638021688 640567 177374375

# index 10
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", Singapore datasets, 
# varying query area, 500K points, query rate 100%, space 22361^2.

100	6492  6911  78805  4265645746 426328 78769547 7253
150 22541 10831 124650 8489127366 849668 298643188 11414
200 45391 15862 178691 13887154246 1389405 765865125 15274


# *** Variying query rate tables *** #
# Layout: | Query rate | time whole | time CPU | time Split | Best split rate |
# index 11
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying query rate, query area 100, points 700K, space 22361^2.
25	 1551 22199 1424 63
50   2015 33597 2148 75
75   2382 44884 2819 80
100  2569 59893 3546 82


# index 12
# Measures related to "Whole" vs "Synchronized Traversal" vs "Split", gaussian dataset, 
# 300^2 query area, hotspots 200, points 300K, varying query rate, space 22361^2.
25 1175 12209 880 86
50 2278 22379 1579 98
75 3732	32447 2141 89
100 5190 41920 2892 98


# index 13
# Measures related to "Whole" vs. "Split" vs "Synchronized Traversal", network (SF) dataset, 
# 100^2 query area, points 700K, varying query rate, space 22361^2.
25 4268 51239 3627 190
50 8021 91102 6502 276
75 12267 130229	8597 263
100 16333 164967 11122 233

==> gnuplot/dataSQ5.dat <==
# index 0
# Format is: 
# | Number of points | MBR side split factor | active cells | time elapsed by whole - grid materialization (average x tick, msec.) | time elapsed by whole - sorting, loading, etc. (average x tick, msec.) | time elapsed by whole - filtering (average x tick, msec.) | time elapsed by whole - Decoding (with CPU notification OFF) - Time elapsed by whole - decoding (average x tick, msec.) |
# | Time elapsed by the Synchronized traversal (average x tick, msec.) | Time elapsed by the Synchronized traversal (with results notification code turned off) (average x tick, msec.) | Number of results |
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

100000	100 12540	36	143	120	169 6859  5310 15927494
200000	113 12545	71	217	203	247 14704 11316 63773076	
300000	113 12545	107	277 287 365 22998 17541 143336327  
400000  113 12545   143 331 385 566 31702 23883 254921376
500000	113 12545	180 397 493 655 40837 30529 398148538
600000	113 12545	212	450	588	789 50167 37105 573573657
700000	113 12545	253 504 700	953 59893 43861 780372390
800000	113 12545	290 570 861 1157 69721 50616 1019551399
900000	113 12545	327 627 1041 1361 79769 57388 1290285982
1000000	113 12545	362 687 1214 1537 90193 64329 1592885336



# index 1
# Format is: 
# | Number of points | MBR side split factor | active cells | time elapsed by split - grid materialization (average x tick, msec.) | time elapsed by split - sorting, loading, etc. (average x tick, msec.) | time elapsed by split - filtering (average x tick, msec.) | time elapsed by split - Decoding (with CPU notification OFF) - Time elapsed by split - decoding (average x tick, msec.) |
# | Time elapsed by the Synchronized traversal (average x tick, msec.) | Time elapsed by the Synchronized traversal (with results notification code turned off) (average x tick, msec.) | Number of results |
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

100000	33 1089		37  206 67  117 6859  5310 15927494
200000	43 1849		70	350	156	263 14704 11316 63773076	
300000	51 2601		107	488 256 452 22998 17541 143336327  
400000  63 3906   	145 636 347 660 31702 23883 254921376
500000	63 3906		178 777	513 817 40837 30529 398148538
600000	72 5814		212	945	628	1009 50167 37105 573573657
700000	82 6724		250 1134 739 1315 59893 43861 780372390
800000	79 6241		289 1270 971 1537 69721 50616 1019551399
900000	87 7569		325 1472 1105 1843 79769 57388 1290285982
1000000	82 6724		360 1590 1413 2058 90193 64329 1592885336



# index 2
# Format is: 
# | Number of points | MBR side split factor | active cells | time elapsed by split - grid materialization (average x tick, msec.) | time elapsed by split - sorting, loading, etc. (average x tick, msec.) | time elapsed by split - filtering (average x tick, msec.) | time elapsed by split - Decoding (with CPU notification OFF) - Time elapsed by split - decoding (average x tick, msec.) |
# | Time elapsed by the Synchronized traversal (average x tick, msec.) | Time elapsed by the Synchronized traversal (with results notification code turned off) (average x tick, msec.) | Number of results |
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", San Francisco network dataset, 
# varying points, query area 100, query rate 100%, space 22361^2.

250000 151	8993	89 764 500 1240 33128 21950 1229387548
300000 185  13316   107 1018 608 1591 43397 27843 1771722572
350000 190  14091   124	1183 780 1968 54584	34427 2416892150
400000 198  15292   142 1373 971 2385 66724 41414 3153701068 
450000 237  21819   160 1731 1073 2825 80432 49144 3990425348
500000 248  23784   178 1982 1252 3290 94992 57227 4933884612
550000 243  22828   194	2137 1500 3786 110454 65479 5971400846
600000 256	25371	215 2411 1687 4290 127011 74577 7093983940
650000 224	19588	233	2366 2147 4924 145602 84034	8323757994								
700000 243  22927   248 2685 2318 5455 164967 94503	9642679274



# **** From here on the tests were conducted with results notification turned on **** #

# index 3
# | Number of points | MBR side split factor | active cells | time elapsed by whole - grid materialization (average x tick, msec.) | time elapsed by whole - sorting, loading, etc. (average x tick, msec.) | time elapsed by whole - filtering (average x tick, msec.) | time elapsed by whole - Decoding (with CPU notification OFF) - Time elapsed by whole - decoding (average x tick, msec.) |
# | Time elapsed by the Synchronized traversal (average x tick, msec.) Number of results |
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

100000	100 12540	36	143	120	182 6859 15927494
200000	113 12545	71	217	203	280 14704 63773076	
300000	113 12545	107	277 287 415 22998 143336327  
400000  113 12545   143 331 385 622 31702 254921376
500000	113 12545	180 397 493 726 40837 398148538
600000	113 12545	212	450	588	951 50167 573573657
700000	113 12545	253 504 700	1039 59893 780372390
800000	113 12545	290 570 861 1250 69721 1019551399
900000	113 12545	327 627 1041 1461 79769 1290285982
1000000	113 12545	362 687 1214 1639 90193 1592885336



# index 4
# Format is: 
# | Number of points | MBR side split factor | active cells | time elapsed by split - grid materialization (average x tick, msec.) | time elapsed by split - sorting, loading, etc. (average x tick, msec.) | time elapsed by split - filtering (average x tick, msec.) |
# | Time elapsed by the Synchronized traversal (average x tick, msec.) | Time elapsed by the Synchronized traversal (with results notification code turned off) (average x tick, msec.) | Number of results |
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", uniform datasets, 
# varying points, query area 100, query rate 100%, space 22361^2.

100000	33 1089		37  206 67  130 6859  15927494
200000	43 1849		70	350	156	286 14704 63773076	
300000	51 2601		107	488 256 485 22998 143336327  
400000  63 3906   	145 636 347 712 31702 254921376
500000	63 3906		178 777	513 879 40837 398148538
600000	72 5814		212	945	628	1082 50167 573573657
700000	82 6724		250 1134 739 1412 59893 780372390
800000	79 6241		289 1270 971 1639 69721 1019551399
900000	87 7569		325 1472 1105 1695 79769 1290285982
1000000	82 6724		360 1590 1413 2181 90193 1592885336



# index 5
# Format is: 
# | Number of points | MBR side split factor | active cells | time elapsed by split - grid materialization (average x tick, msec.) | time elapsed by split - sorting, loading, etc. (average x tick, msec.) | time elapsed by split - filtering (average x tick, msec.) | time elapsed by split - Decoding (with CPU notification OFF) - Time elapsed by split - decoding (average x tick, msec.) |
# | Time elapsed by the Synchronized traversal (average x tick, msec.) | Time elapsed by the Synchronized traversal (with results notification code turned off) (average x tick, msec.) | Number of results |
# Measures related to "Bitmap" vs. "Bitmap Quad" vs. "Synchronized Traversal", San Francisco network dataset, 
# varying points, query area 100, query rate 100%, space 22361^2.

100000 67   1922    37 260 174 377 9039 196903870
200000 91   3479	72 492 472 909 23924 787183852 
250000 151	8993	89 764 500 1240 33128 1229387548
300000 185  13316   107 900 690 1687 43397 1771722572
350000 190  14091   124	1183 802 2106 54584	2416892150
400000 198  15292   147 1348 1025 2525 66724 3153701068 
450000 237  21819   167 1749 1090 3032 80432 3990425348
500000 248  23784   183 1992 1272 3525 94992 4933884612
550000 243  22828   196 2136 1519 4029 110454 5971400846
600000 256	25371	216 2417 1709 4580 127011 7093983940
650000 224	19588	237	2372 2197 5174 145602 8323757994								
700000 243  22927   253 2692 2356 5760 164967 9642679274
800000 217  18569   288 2828 3433 7369 205919 12607910462

==> gnuplot/drawGraphsNew_cl.txt <==
# *** Script variables *** 
ticks = 20
indexColumnMeasure = 1
indexColumnBitmap = 2
indexColumnQuad = 3
indexColumnSynch = 4
indexColumnNumResults = 5
indexColumnQueryResultsMean = 6
indexColumnQueryResultsVariance = 7
indexColumnSplit = 8

myFont = 'Times,8'

set linetype 1  pt 12 ps 1 lw 3
set linetype 2  pt 4 ps 1
set linetype 3  pt 14 ps 1 lw 3
set linetype 4  pt 6 ps 1
set linetype 5  pt 10 ps 1 lw 3
set linetype 6  pt 8 ps 1


# *** Start graphs drawing ***
reset
set terminal pdf size 10cm,5.5cm font myFont
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics 50 nomirror 
set ytics
set y2tics
set xlabel "# of objects (/1000)"
set ylabel "Time (in msec. per tick)"
set y2label "Speedup"
set key horizontal bmargin #top left

set title "Baseline GPU vs Synchronized Traversal - Uniform datasets" 
set output "baseline_uniform.pdf"
set autoscale
set xr [50:200]
plot 'dataNew.dat' index 0 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Baseline', \
     'dataNew.dat' index 0 using (column(indexColumnMeasure)/1000):($3/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 0 using (column(indexColumnMeasure)/1000):($3/column(indexColumnBitmap)) axes x1y2 title 'Speedup'



reset
set style data linespoints
set xr [100:1000]
set xtics 100 nomirror 
set ytics
set y2tics
set xlabel "# of objects (/1000)"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #top left

set title "Whole vs SynchTraversal - Uniform datasets - Varying amount of moving objects" 
set output "expBitmap_uniform_VE.pdf"
set autoscale
plot 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Whole', \
     'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup'

set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label
set key horizontal bmargin #top left

set title "Whole vs SynchTraversal - Uniform datasets - Varying amount of moving objects" 
set output "expBitmap_uniform_VE_stats.pdf"
set autoscale
plot 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' with yerrorbars, \
	 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines

     
     
reset
set style data linespoints
set xr [100**2:400**2]
set xtics nomirror 
set ytics
set y2tics
set xlabel "Query area (adimensional)"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #top left

set title "Whole vs Split vs SynchTraversal - Uniform datasets \n Varying query area - 700K moving objects" 
set output "expBitmap_uniform_VQA.pdf"
set autoscale y
plot 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnBitmap)/ticks) title 'Whole', \
	 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSplit)/ticks) title 'Split', \
     'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup Whole', \
     'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnSplit)) axes x1y2 title 'Speedup Split'

set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label

set title "Whole vs SynchTraversal - Uniform datasets (700K moving objects) \n Varying query area"
set output "expBitmap_uniform_VQA_stats.pdf"
set autoscale y
plot 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' with yerrorbars, \
	 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines;
     
     
reset
set style data linespoints
set xr [50:500]
set xtics 50 nomirror 
set ytics
set y2tics
set xlabel "# of objects (/1000)"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #outside box

set title "Whole vs Split vs Synchronized Traversal \n Gaussian datasets - Varying moving objects" 
set output "expBitmap_gaussian_VE.pdf"
set autoscale
plot 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Whole', \
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSplit)/ticks) title 'Split', \
     'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup Whole', \
     'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) axes x1y2 title 'Speedup Split'

set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label

set title "Whole vs Synchronized Traversal - Gaussian datasets - Varying moving objects"
set output "expBitmap_gaussian_VE_stats.pdf"
set autoscale
plot 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' with yerrorbars, \
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines;


reset
set style data linespoints
set xr [100**2:400**2]
set xtics 40000 nomirror 
set ytics
set y2tics
set xlabel "Query area (adimensional)"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #outside box

set title "Whole vs Split vs Synchronized Traversal \n Gaussian datasets, varying query area, 300K moving objects" 
set output "expBitmap_gaussian_VQA.pdf"
set autoscale y
plot 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnBitmap)/ticks) title 'Whole', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSplit)/ticks) title 'Split', \
     'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup Whole', \
     'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnSplit)) axes x1y2 title 'Speedup Split'
     
set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label

set title "Whole vs Synchronized Traversal - Gaussian datasets \n Varying query area - 300K moving objects"
set output "expBitmap_gaussian_VQA_stats.pdf"
set autoscale y
plot 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' with yerrorbars, \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines;


          
reset
set style data linespoints
set xr [200:1000]
set xtics 200 nomirror 
set ytics
set y2tics
set xlabel "# of hotspots"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #top left

set title "Whole vs Synchronized Traversal - Gaussian datasets \n Varying hotspots - 300K points - Query area 300^2" 
set output "expBitmap_gaussian_VH.pdf"
set autoscale
plot 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnBitmap)/ticks) title 'Whole', \
     'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup'
     
set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label

set title "Whole vs Synchronized Traversal - Gaussian datasets \n Varying hotspots - 300K moving objects - Query area 300^2"
set output "expBitmap_gaussian_VH_stats.pdf"
set autoscale
plot 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' w yerrorbars, \
	 'dataNew.dat' index 6 using (column(indexColumnMeasure)):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines;

     
     
reset
set style data linespoints
set xr [250:2000]
set xtics 250 nomirror 
set ytics
set y2tics
set xlabel "# of objects (/1000)"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #outside box

set title "Whole vs Split vs SynchTraversal \n Network datasets (San Francisco) \n Varying moving objects" 
set output "expBitmap_network_SF_VE.pdf"
set autoscale
plot 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Whole', \
	 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSplit)/ticks) title 'Split', \
     'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup Whole', \
     'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) axes x1y2 title 'Speedup Split'
     
set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label

set title "Whole vs Synchronized Traversal - Network datasets (San Francisco) - Varying points"
set output "expBitmap_network_SF_VE_stats.pdf"
set autoscale
plot 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' w yerrorbars, \
     'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines;



     
reset
set style data linespoints
set xr [100**2:200**2]
set xtics 10000 nomirror 
set ytics
set y2tics
set xlabel "Query area (adimensional)"
set ylabel "Time per tick (ms)"
set y2label "Speedup"
set key horizontal bmargin #outside box

set title "Whole vs Split vs SynchTraversal - Network datasets (San Francisco) \n Varying query area - 500K moving objects" 
set output "expBitmap_network_SF_VQA.pdf"
set autoscale y
plot 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnBitmap)/ticks) title 'Whole', \
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSplit)/ticks) title 'Split', \
     'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/ticks) title 'SynchTraversal', \
     'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnBitmap)) axes x1y2 title 'Speedup Whole', \
     'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnSplit)) axes x1y2 title 'Speedup Split'

set ytics nomirror
set ylabel "Mean"
set noy2tics
set noy2label

set title "Whole vs Synchronized Traversal - Network datasets (San Francisco) \n Varying query area - 500K moving objects" 
set output "expBitmap_network_SF_VQA_stats.pdf"
set autoscale
plot 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnQueryResultsMean)/1000):(sqrt(column(indexColumnQueryResultsVariance))/1000) title 'Mean (interval)' w yerrorbars, \
     'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnQueryResultsMean)/1000) title 'Mean' w lines;



     
# New graphs (27/02/2013)

# TIME graphs
reset
set terminal pdf monochrome size 10cm,5.5cm font myFont
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xr [245:705]
set xtics 100 nomirror 
set ytics
set noy2tics
set xlabel "Number of objects (/1000)"
set ylabel "Time per tick (ms)"
set key horizontal bmargin center


set title "Whole and Split time analysis - Varying amount of moving objects" 
set output "expBitmap_VP_Combined.pdf"
set autoscale y
plot 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Whole (uniform)', \
	 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnSplit)/ticks) title 'Split (uniform)', \
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Whole (Gaussian)', \
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSplit)/ticks) title 'Split (Gaussian)', \
	 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnBitmap)/ticks) title 'Whole (Network SF)', \
	 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSplit)/ticks) title 'Split (Network SF)'
 	 

set ytics nomirror
set xlabel "Query area (adimensional)"
set noy2tics
set noy2label
set xr [10000:(300*300)]
set xtics autofreq nomirror
set title "Whole and Split time analysis - Varying query area" 
set output "expBitmap_VQA_Combined.pdf"
set autoscale y
plot 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnBitmap)/ticks) title 'Whole (Uniform)', \
	 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSplit)/ticks) title 'Split (Uniform)', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnBitmap)/ticks) title 'Whole (Gaussian)', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSplit)/ticks) title 'Split (Gaussian)', \
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnBitmap)/ticks) every ::0::3 title 'Whole (Network SF)', \
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSplit)/ticks) title 'Split (Network SF)'



# SPEEDUP graphs
set title "Whole and Split speedup analysis - Varying amount of moving objects"
set xlabel "Number of objects (/1000)"
set ylabel "Speedup"
set xr [245:705]
set output "expBitmap_VP_Speedup_Combined.pdf"
set autoscale y
plot 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnBitmap)) title 'Speedup Whole (Uniform)', \
	 'dataNew.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) title 'Speedup Split (Uniform)', \
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnBitmap)) title 'Speedup Whole (Gaussian)', \
	 'dataNew.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit)) title 'Speedup Split (Gaussian)', \
	 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnBitmap)) title 'Speedup Whole (Newtork SF)', \
	 'dataNew.dat' index 7 using (column(indexColumnMeasure)/1000):(column(indexColumnSynch)/column(indexColumnSplit))  title 'Speedup Split (Newtork SF)' 

set title "Whole and Split speedup analysis - Varying query area"
set xlabel "Query area (adimensional)"
set ylabel "Speedup"
set xr [10000:(300*300)]
set output "expBitmap_VQA_Speedup_Combined.pdf"
set autoscale y
plot 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnBitmap)) title 'Speedup Whole (Uniform)', \
	 'dataNew.dat' index 3 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnSplit)) title 'Speedup Split (Uniform)', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnBitmap)) title 'Speedup Whole (Gaussian)', \
	 'dataNew.dat' index 5 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnSplit)) title 'Speedup Split (Gaussian)', \
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnBitmap)) every ::0::3 title 'Speedup Whole (Newtork SF)', \
	 'dataNew.dat' index 8 using (column(indexColumnMeasure)**2):(column(indexColumnSynch)/column(indexColumnSplit)) title 'Speedup Split (Newtork SF)'



# Revised varying query rate graphs
reset
set style data linespoints
set xr [25:100]
set xtics 25 nomirror 
set ytics nomirror
set noy2tics
#set pointsize 0.7
set xlabel "Query Rate"
set ylabel "Speedup"
set key horizontal bmargin center

set title "Varying query rate test - Various datasets - Speedup analysis"
set output "VQR_Test_Speedup.pdf"
set autoscale
plot 'dataNew.dat' index 11 using ($1):($3/$2) title 'Speedup Whole Uniform', \
	 'dataNew.dat' index 11 using ($1):($3/$4) title 'Speedup Split Uniform', \
	 'dataNew.dat' index 12 using ($1):($3/$2) title 'Speedup Whole Gaussian', \
	 'dataNew.dat' index 12 using ($1):($3/$4) title 'Speedup Split Gaussian', \
	 'dataNew.dat' index 13 using ($1):($3/$2) title 'Speedup Whole Network', \
	 'dataNew.dat' index 13 using ($1):($3/$4) title 'Speedup Split Network'

	 

set style data linespoints
set xr [25:100]
set xtics 25 nomirror 
set ytics nomirror
set noy2tics
#set pointsize 0.7
set xlabel "Query Rate"
set ylabel "Time (ms.)"
set key horizontal bmargin center

set title "Varying query rate test - Various datasets - Time analysis"
set output "VQR_Test_Time.pdf"
set autoscale
plot 'dataNew.dat' index 11 using ($1):($2/ticks) title 'Whole Uniform' , \
	 'dataNew.dat' index 11 using ($1):($4/ticks) title 'Split Uniform' , \
	 'dataNew.dat' index 12 using ($1):($2/ticks) title 'Whole Gaussian' , \
	 'dataNew.dat' index 12 using ($1):($4/ticks) title 'Split Gaussian' , \
	 'dataNew.dat' index 13 using ($1):($2/ticks) title 'Whole Network' , \
	 'dataNew.dat' index 13 using ($1):($4/ticks) title 'Split Network'

==> gnuplot/drawGraphsSQ5.txt <==
# *** Script variables *** 
ticks = 20
points = 500000
indexColumnMeasure = 1
indexColumnSplitFactor = 2
indexColumnActiveCells = 3
indexColumnLoad = 4
indexColumnSort = 5
indexColumnFilter = 6
indexColumnDecode = 7
indexColumnSynchDecode = 8
indexColumnResults = 9

myFont = 'Times,8'
myFontSmall = 'Times,5'
#myFont = 'Times,3'
#myFontSmall = 'Times,3'



set pointsize 1
if (GPVAL_VERSION >= 4.6) \
set linetype 1  lt 2 pt 5; \
set linetype 2  lt 2 pt 4; \
set linetype 3  lt 2 pt 7; \
set linetype 4  lt 2 pt 6; \
set linetype 5  lt 2 pt 9; \
set linetype 6  lt 2 pt 8

set terminal pdf monochrome enhanced size 10cm,5.5cm font myFont
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints






# Graph 1 - Filtering only - Whole and Split vs SynchTraversal (Uniform [100K...1M])
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics 100 nomirror 
set ytics
#set y2tics
set xlabel "# of objects (/1000)"
#set ylabel "Time (in msec. per tick)"
set ylabel "Speedup vs SynchTraversal"
set key horizontal bmargin #top left

set title "Decoding Cost - Uniform datasets" 
set output "decoding_cost_uniform.pdf"
set autoscale
set xr [100:1000]
plot \
     'dataSQ5.dat' index 3 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter))) axes x1y1 title 'WQ (filtering)', \
     'dataSQ5.dat' index 3 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'WQ (filtering and decoding)', \
     'dataSQ5.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter))) axes x1y1 title 'SQ (filtering)', \
     'dataSQ5.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'SQ (filtering and decoding)'



# Graph 2 - Filtering only - Split vs SynchTraversal (San Francisco Road Network [250K...700K])
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics 100 nomirror 
set ytics
#set y2tics
set xlabel "# of objects (/1000)"
#set ylabel "Time (in msec. per tick)"
set ylabel "Speedup vs SynchTraversal"
set key horizontal bmargin #top left

set title "Decoding Cost - San Francisco Road Network datasets" 
set output "decoding_cost_network.pdf"
set autoscale
set xr [250:700]
plot \
     'dataSQ5.dat' index 5 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter))) axes x1y1 title 'SQ (filtering)', \
     'dataSQ5.dat' index 5 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'SQ (filtering and decoding)'
     
     
# Graph 1bis - Filtering only - Whole and Split vs SynchTraversal - notification disabled for filtering (Uniform [100K...1M])
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics 100 nomirror 
set ytics
#set y2tics
set xlabel "# of objects (/1000)"
#set ylabel "Time (in msec. per tick)"
set ylabel "Speedup vs SynchTraversal"
set key horizontal bmargin #top left

set title "Decoding Cost - Uniform datasets" 
set output "decoding_cost_uniform_nd.pdf"
set autoscale
set xr [100:1000]
plot \
     'dataSQ5.dat' index 0 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode+1)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter))) axes x1y1 title 'WQ (filtering)', \
     'dataSQ5.dat' index 3 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'WQ (filtering and decoding)', \
     'dataSQ5.dat' index 1 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode+1)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter))) axes x1y1 title 'SQ (filtering)', \
     'dataSQ5.dat' index 4 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'SQ (filtering and decoding)'



# Graph 2bis - Filtering only - Split vs SynchTraversal  - notification disabled for filtering (San Francisco Road Network [250K...700K])
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics 100 nomirror 
set ytics
#set y2tics
set xlabel "# of objects (/1000)"
#set ylabel "Time (in msec. per tick)"
set ylabel "Speedup vs SynchTraversal"
set key horizontal bmargin #top left

set title "Decoding Cost - San Francisco Road Network datasets" 
set output "decoding_cost_network_nd.pdf"
set autoscale
set xr [250:700]
plot \
     'dataSQ5.dat' index 2 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode+1)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter))) axes x1y1 title 'SQ (filtering)', \
     'dataSQ5.dat' index 5 using (column(indexColumnMeasure)/1000):(column(indexColumnSynchDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'SQ (filtering and decoding)'
     
     
     
     
     
     
     
# Graph 3 - decoding/total - Whole and Split vs SynchTraversal (Uniform and network [100K...800k])
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics 100 nomirror 
set ytics
set xlabel "# of objects (/1000)"
set ylabel "Decoding time / Total time"
set key horizontal bmargin #top left

set title "Decoding Cost" 
set output "decoding_cost.pdf"
set autoscale
set xr [100:800]
plot \
 'dataSQ5.dat' index 3 using (column(indexColumnMeasure)/1000):\
 (column(indexColumnDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'WQ Uniform', \
 'dataSQ5.dat' index 4 using (column(indexColumnMeasure)/1000):\
 (column(indexColumnDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode))) axes x1y1 title 'SQ Uniform',\
 'dataSQ5.dat' index 5 using (column(indexColumnMeasure)/1000):\
 (column(indexColumnDecode)/(column(indexColumnLoad) + column(indexColumnSort) + column(indexColumnFilter) + column(indexColumnDecode) )) axes x1y1 title 'SQ Network'
     
 
# Graph 4 - absolute decoding cost - Whole and Split vs SynchTraversal (Uniform and network [100K...800k])
# as a function of the number of results
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics auto nomirror 
set x2tics auto nomirror 
#set log y
set ytics auto nomirror
set xlabel "Millions of results - Uniform"
set x2label "Millions of results - Network"
set ylabel "Time per million of results (msec)"
set key horizontal bmargin #top left

set title "Decoding Cost" 
set output "decoding_cost_vs_result.pdf"
set autoscale
set xr [200:1700]
set x2r [2000:]
set yr [0:]
set y2r [0:]
plot \
 'dataSQ5.dat' index 3 using (column(indexColumnResults)/1000000):\
 (column(indexColumnDecode)/column(indexColumnResults)*1000000) axes x1y1 title 'WQ Uniform', \
 'dataSQ5.dat' index 4 using (column(indexColumnResults)/1000000):\
  (column(indexColumnDecode)/column(indexColumnResults)*1000000) axes x1y1 title 'SQ Uniform',\
 'dataSQ5.dat' index 5 using (column(indexColumnResults)/1000000):\
  (column(indexColumnDecode)/column(indexColumnResults)*1000000) axes x2y1 title 'SQ Network (top X axis)'
     
     
     
# Graph 4 - absolute decoding cost - Whole and Split vs SynchTraversal (Uniform and network [100K...800k])
# as a function of the number of results
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints
set xtics auto nomirror 
set x2tics auto nomirror 
#set log y
set ytics auto nomirror
set xlabel "Millions of results - Uniform"
set x2label "Millions of results - Network"
set ylabel "Time per million of results (msec)"
set key horizontal bmargin #top left

set title "Decoding Cost" 
set output "delme.pdf"
set autoscale
set xr [200:1700]
#set x2r [2000:]
#set yr [0:]
#set y2r [0:]
plot \
 'dataSQ5.dat' index 3 using (column(indexColumnResults)/1000000):\
 (column(indexColumnDecode)/column(indexColumnResults)*1000000) axes x1y1 title 'WQ Uniform', \
 'dataSQ5.dat' index 4 using (column(indexColumnResults)/1000000):\
  (column(indexColumnDecode)/column(indexColumnResults)*1000000) axes x1y1 title 'SQ Uniform',\
 'dataSQ5.dat' index 5 using (column(indexColumnResults)/1000000):\
  (column(indexColumnDecode)/column(indexColumnResults)*1000000) axes x1y1 title 'SQ Network (top X axis)'
          

==> gnuplot/drawGraphsStats_cl.txt <==
# *** Script variables *** 
ticks = 20
points = 500000
#indexColumnMeasure = 1
indexColumnRowsAndCols = 1
indexColumnTime = 2
indexColumnCells = 3
indexColumnCellsWithThresh = 4
indexColumnMeanQueries = 5
indexColumnVarianceQueries = 6
indexColumnDispersionQueries = 7
indexColumnMeanPoints = 8
indexColumnVariancePoints = 9
indexColumnDispersionPoints = 10
indexColumnIntersecting = 11
indexColumnCovering = 12
indexColumnPointsThresh = 13

myFont = 'Times,8'
myFontSmall = 'Times,5'










set terminal pdf color enhanced size 10cm,5.5cm font myFontSmall


# Graph 5 - Time filtering and decoding vs ratio Covering/Total (Gaussian 250K)
set xlabel "Ratio (covering/total)"
set ylabel "Time (ms.)"
set noy2tics
set noy2label
set ytics 500 nomirror
set xtics auto nomirror
set format x "%g%%"
set xtics 0,10,100
set xrange[-5:48]
set yrange[0:]
set boxwidth 2
set style fill solid 0.5
set key horizontal bmargin center

set output "splitDummyVSCompressionGaussian250K.pdf"
set bmargin 5 
set multiplot layout 2,1 title "Split approach - Output compression performance analysis - Gaussian dataset (250K objects, QA 175^2, hotspots 50)"
set title "Filtering step" 
plot 'dataDispersion.dat' index 11 using (($3/($2+$3)) * 100 - 0.8):6 w boxes title 'Covering subquery optimization: OFF', \
	 'dataDispersion.dat' index 11 using (($3/($2+$3)) * 100 + 0.8):4 w boxes title 'Covering subquery optimization: ON'
set title "Decoding step"
plot 'dataDispersion.dat' index 11 using (($3/($2+$3)) * 100 - 0.8):7 w boxes title 'Covering subquery optimization: OFF', \
	 'dataDispersion.dat' index 11 using (($3/($2+$3)) * 100 + 0.8):5 w boxes title 'Covering subquery optimization: ON'
unset multiplot



# Graph 6 - Time filtering and decoding vs ratio Covering/Total (Network 250K)
set xlabel "Ratio (covering/total)"
set ylabel "Time (ms.)"
set noy2tics
set noy2label
set ytics 1000 nomirror
set xtics auto nomirror
set format x "%g%%"
set xtics 0,10,100
set xrange[-5:40]
set yrange[0:]
set boxwidth 2
set style fill solid 0.5
set key horizontal bmargin center

set output "splitDummyVSCompressionNetwork250K.pdf"
set bmargin 5 
set multiplot layout 2,1 title "Split approach - Output compression performance analysis - Network dataset (250K objects, QA 175^2)"
set title "Filtering step" 
plot 'dataDispersion.dat' index 12 using (($3/($2+$3)) * 100 - 0.8):6 w boxes title 'Covering subquery optimization: OFF', \
	 'dataDispersion.dat' index 12 using (($3/($2+$3)) * 100 + 0.8):4 w boxes title 'Covering subquery optimization: ON'
set title "Decoding step"
plot 'dataDispersion.dat' index 12 using (($3/($2+$3)) * 100 - 0.8):7 w boxes title 'Covering subquery optimization: OFF', \
	 'dataDispersion.dat' index 12 using (($3/($2+$3)) * 100 + 0.8):5 w boxes title 'Covering subquery optimization: ON'
unset multiplot




# Graph 7 - Time filtering and decoding vs ratio Covering/Intersecting (Gaussian 500K, 10 hotspots)
set xlabel "# objects in active cells above the min occupancy threshold (32 objects)"
set ylabel "Time (ms.)"
set noy2tics
set noy2label
set format x
set auto x
set ytics nomirror 2000
set xtics auto nomirror
set boxwidth 6000
set style fill solid 0.5
set key horizontal bmargin center

set output "FilteringAndDecodingTimeAnalysisCellsThresholdGaussian.pdf"
set bmargin 5 
set multiplot layout 2,1 title "Split approach - Output compression performance analysis - Gaussian dataset (500K objects, 10 hotspots, QA 175^2)"
set title "Filtering step" 
plot 'dataDispersion.dat' index 14 using ($7 - 2000):2 w boxes title 'Threshold OFF', \
	 'dataDispersion.dat' index 14 using ($7 + 2000):4 w boxes title 'Threshold ON'
set title "Decoding step"
plot 'dataDispersion.dat' index 14 using ($7 - 2000):3 w boxes title 'Threshold OFF', \
	 'dataDispersion.dat' index 14 using ($7 + 2000):5 w boxes title 'Threshold ON'
unset multiplot



# Graph 8 - Time filtering and decoding vs ratio Covering/Intersecting (Network 500K)
set xlabel "# objects in active cells above the min occupancy threshold (32 objects)"
set ylabel "Time (ms.)"
set noy2tics
set noy2label
set format x
set auto x
set ytics nomirror 2000
set xtics auto nomirror
set boxwidth 1000
set style fill solid 0.5
set key horizontal bmargin center

set output "FilteringAndDecodingTimeAnalysisCellsThresholdNetwork.pdf"
set bmargin 5 
set multiplot layout 2,1 title "Split approach - Output compression performance analysis - Network dataset (500K objects, QA 175^2)"
set title "Filtering step" 
plot 'dataDispersion.dat' index 15 using ($7 - 350):2 w boxes title 'Threshold OFF', \
	 'dataDispersion.dat' index 15 using ($7 + 350):4 w boxes title 'Threshold ON'
set title "Decoding step"
plot 'dataDispersion.dat' index 15 using ($7 - 350):3 w boxes title 'Threshold OFF', \
	 'dataDispersion.dat' index 15 using ($7 + 350):5 w boxes title 'Threshold ON'
unset multiplot
















set pointsize 1
set linetype 1  lt 2 pt 5 
set linetype 2  lt 2 pt 4 
set linetype 3  lt 2 pt 7 
set linetype 4  lt 2 pt 6 
set linetype 5  lt 2 pt 9
set linetype 6  lt 2 pt 8 


set terminal pdf monochrome enhanced size 10cm,5.5cm font myFont
set boxwidth 0.9 absolute
set style fill solid 1.00 border -1
set datafile missing '-'
set style data linespoints


# Graph 1 - Time vs average objects per Active Cell comparison
set xlabel "Average objects per active cell"
set ylabel "Time (ms/tick)"
set logscale x
set logscale y
set noy2tics
set noy2label
set xr [23:1200]
set yr [100:320]
set key horizontal bmargin center

set title "Cell Size optimization - Time vs average objects per active cell" 
set output "splitExperimentPPC1.pdf"
plot 'dataDispersion.dat' index 1 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Uniform' lt 2 ps 1.2, \
	 'dataDispersion.dat' index 4 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Gaussian (200 hotspots)' lt 4 ps 1.2, \
     'dataDispersion.dat' index 3 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Gaussian (1000 hotspots)' lt 6 ps 1.2, \
     'dataDispersion.dat' index 23 using (points/$3):($4/ticks) every ::1::1 w points notitle lt 2 ps 2, \
     'dataDispersion.dat' index 23 using (points/$3):($4/ticks) every ::4::4 w points notitle lt 4 ps 2, \
	 'dataDispersion.dat' index 23 using (points/$3):($4/ticks) every ::5::5 w points notitle lt 6 ps 2

set xr [15:300]
set yr [200:1000]
set output "splitExperimentPPC2.pdf"
plot 'dataDispersion.dat' index 6 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Gaussian (10 hotspots)' lt 2 ps 1.2, \
     'dataDispersion.dat' index 5 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Gaussian (50 hotspots)' lt 4 ps 1.2, \
     'dataDispersion.dat' index 7 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Network' lt 6 ps 1.2, \
     'dataDispersion.dat' index 23 using (points/$3):($4/ticks) every ::2::2 w points notitle lt 2 ps 2, \
	 'dataDispersion.dat' index 23 using (points/$3):($4/ticks) every ::3::3 w points notitle lt 4 ps 2, \
 	 'dataDispersion.dat' index 23 using (points/$3):($4/ticks) every ::6::6 w points notitle lt 6 ps 2
     
# Graph 1.1 - Time vs number of cells comparison
set xlabel "Number of cells"
set ylabel "Time (ms/tick)"
set logscale x
unset logscale y
set noy2tics
set noy2label
set xtics 100,10,100000
set xtics add (2000,5000,20000,40000)
unset mxtics 
set mxtics 10
set ytics auto
#set mxtics 10
#set mytics 10
set xr [350:50000]
set yr [150:400]
set key horizontal bmargin center

set title "Cell Size optimization - Time vs Total number of cells " 
set output "splitExperiment_NR_Cells1.pdf"
plot 'dataDispersion.dat' index 1 using  ($1*$1):(column(indexColumnTime)/ticks) title 'Uniform' lt 2 ps 1.2, \
	 'dataDispersion.dat' index 4 using  ($1*$1):(column(indexColumnTime)/ticks) title 'Gaussian (200 hotspots)' lt 4 ps 1.2, \
     'dataDispersion.dat' index 3 using  ($1*$1):(column(indexColumnTime)/ticks) title 'Gaussian (1000 hotspots)' lt 6 ps 1.2, \
     'dataDispersion.dat' index 23 using ($2*$2):($4/ticks) every ::1::1 w points notitle lt 2 ps 2, \
     'dataDispersion.dat' index 23 using ($2*$2):($4/ticks) every ::4::4 w points notitle lt 4 ps 2, \
	 'dataDispersion.dat' index 23 using ($2*$2):($4/ticks) every ::5::5 w points notitle lt 6 ps 2

set xr [5000:50000]
set yr [200:1000]
set xtics add (15000,30000)

set output "splitExperiment_NR_Cells2.pdf"
plot 'dataDispersion.dat' index 6 using  ($1*$1):(column(indexColumnTime)/ticks) title 'Gaussian (10 hotspots)' lt 2 ps 1.2, \
     'dataDispersion.dat' index 5 using  ($1*$1):(column(indexColumnTime)/ticks) title 'Gaussian (50 hotspots)' lt 4 ps 1.2, \
     'dataDispersion.dat' index 7 using  ($1*$1):(column(indexColumnTime)/ticks) title 'Network' lt 6 ps 1.2, \
     'dataDispersion.dat' index 23 using ($2*$2):($4/ticks) every ::2::2 w points notitle lt 2 ps 2, \
	 'dataDispersion.dat' index 23 using ($2*$2):($4/ticks) every ::3::3 w points notitle lt 4 ps 2, \
 	 'dataDispersion.dat' index 23 using ($2*$2):($4/ticks) every ::6::6 w points notitle lt 6 ps 2

     
# Graph 2 - Time vs Mean points per active Cell
set xlabel "Mean objects per active cell"
set ylabel "Time (ms/tick)"
set logscale x
set logscale y
set noy2tics
set noy2label
set xr [18:1200]
set key horizontal bmargin center

set title "Cell Size optimization - Time vs Points per active cell (skewed adjusted, threshold 32 PPC)" 
set output "splitExperimentPPCAdjusted.pdf"
plot 'dataDispersion.dat' index 0 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Uniform (QA 100^2)', \
	 'dataDispersion.dat' index 1 using (points/column(indexColumnCells)):(column(indexColumnTime)/ticks) title 'Uniform (QA 175^2)', \
	 'dataDispersion.dat' index 3 using ((points-column(indexColumnPointsThresh))/column(indexColumnCellsWithThresh)):(column(indexColumnTime)/ticks) title 'Gaussian (1000 hotspots)', \
     'dataDispersion.dat' index 4 using ((points-column(indexColumnPointsThresh))/column(indexColumnCellsWithThresh)):(column(indexColumnTime)/ticks) title 'Gaussian (200 hotspots)', \
     'dataDispersion.dat' index 5 using ((points-column(indexColumnPointsThresh))/column(indexColumnCellsWithThresh)):(column(indexColumnTime)/ticks) title 'Gaussian (50 hotspots)', \
     'dataDispersion.dat' index 6 using ((points-column(indexColumnPointsThresh))/column(indexColumnCellsWithThresh)):(column(indexColumnTime)/ticks) title 'Gaussian (10 hotspots)', \
     'dataDispersion.dat' index 7 using ((points-column(indexColumnPointsThresh))/column(indexColumnCellsWithThresh)):(column(indexColumnTime)/ticks) title 'Network'


 
# Graph 4 - Time vs ratio Covering/Intersecting
set xlabel "Active cells occupancy bins"
set ylabel "Number of active cells"
set noy2tics
set noy2label
set ytics nomirror auto
set xtics nomirror auto
set nologscale x
set nologscale y
set style data histogram
set style histogram cluster gap 3
set style fill border -1
set key horizontal bmargin center

set title "Cell Size optimization - Active cells occupancy histogram" 
set output "splitExperimentHisto.pdf"
plot 'dataDispersion.dat' index 8 using 2:xtic(1) title 'Uniform', \
	 'dataDispersion.dat' index 8 using 3 title 'Gaussian (1000 hotspots)', \
	 'dataDispersion.dat' index 8 using 4 title 'Gaussian (200 hotspots)', \
	 'dataDispersion.dat' index 8 using 5 title 'Gaussian (50 hotspots)', \
	 'dataDispersion.dat' index 8 using 6 title 'Gaussian (10 hotspots)', \
	 'dataDispersion.dat' index 8 using 7 title 'Network'


